Reward-Guided RRT* for Budgeted Task and Motion Planning

Robotic missions involving spatially distributed tasks often require jointly selecting rewarding locations and planning feasible motions under limited travel budgets. This paper proposes Reward-Guided RRT*, a new sampling-based framework that constructs a budget-feasible mission through a sequence of locally joint task-selection-and-motion-planning stages, evaluated directly in the continuous state space, without requiring a precomputed task-transition graph. The method incrementally builds a mission using reward-guided RRT* searches, while a return-feasibility procedure ensures that each selected task can be visited without violating the mission budget. Experiments with increasing obstacle complexity and number of tasks show solutions comparable to VNS-PRM* while requiring substantially fewer sampled states. We also extend the framework to Dubins steering and evaluate it in CoppeliaSim with a scaled car-like robotic platform, demonstrating its ability to incorporate vehicle kinematic constraints.

==> imgs/best_HIGH_run/full_path_15.csv <==
Id,X,Y,Reward_Coletado,Budget_Usado
START,500.0,500.0,0.0,0.0
0,500.0,500.0,207.0,0.0
15,485.69477447958974,457.9189848167257,207.0,44.44604949874352
34,527.4667428068667,442.3598567481293,365.0,89.02164600838111
2504,579.09683143894,354.18271831395145,3705.0,191.2022400299266
100,633.7366973465056,393.2416870592656,587.0,258.36709680669776
146,665.9716508188994,371.3045654418164,777.0,297.3585000928857
2473,701.0474475216679,239.79594993423095,3705.0,433.46444216396463
2386,778.8662502214103,96.38583719734942,3684.0,596.627631912224
2316,806.2345689697017,79.245206786977,3604.0,628.9204497201061
2067,882.2690403725875,101.33537198177109,3283.0,708.0988321224357
1988,886.8209652125297,110.2393025886164,3204.0,718.0988321224357
2296,963.5598484021274,31.497089133123332,3604.0,828.0496955708742
1854,945.9964429035892,280.79461739228236,3010.0,1077.965142890227
1769,936.9312491779922,298.6221876899251,2867.0,1097.965142890227
1637,835.3717795616768,471.29303156711705,2650.0,1298.2887465768843
1070,844.6826747775982,558.9076802561065,2117.0,1386.3967452751688
874,835.9763192809526,576.8109622917315,1837.0,1406.3047369790324
1392,916.990000621223,613.3355224509118,2492.0,1495.1712664438678
1146,887.266196009293,617.3969802423712,2321.0,1525.1712664438678
769,818.0113205337037,664.1124898875476,1809.0,1608.7091417971944
636,711.8651385753403,691.1035325039203,1571.0,1718.2332410898014
559,574.4811282101657,701.4745145320975,1374.0,1856.0081429124743
278,514.6516965948806,582.0428082363387,936.0,1989.5876823491876
379,354.1631681511467,717.9394224150881,1152.0,2199.8838009707233
3124,228.20228893159793,788.7833887316192,4510.0,2344.4002728942364
3286,55.17541652000948,766.0968206710269,4740.0,2518.9080920511556
3479,51.08987157695755,894.5046032336031,4778.0,2647.380852977819
2722,194.7541446170377,663.3951415438183,3928.0,2919.503999054511
3027,240.50329708793114,605.1697499062694,4510.0,2993.5525046650296
2749,164.28183273090056,580.472848408489,3928.0,3073.675214131954
2807,131.686313186468,577.0607417962561,4141.0,3106.448837152681
2872,209.3601682071572,520.5113574827806,4245.0,3202.5272458614445
3673,194.22947302196445,451.8294648837135,4865.0,3272.856047271514
3722,106.1349794878071,330.7797650317125,4865.0,3422.5680027904345
3949,58.612601769644975,315.23551799262026,4997.0,3472.5680027904345
3953,49.10812622601255,312.1266685848018,4997.0,3482.5680027904345
3959,39.60365068238012,309.0178191769834,4997.0,3492.5680027904345
4036,67.72637888883654,327.16940839177346,5285.0,3526.039901941763
4223,341.3663217867214,171.06654358530935,5679.0,3841.0746980356917
4152,326.541914464639,125.65343881450258,5429.0,3888.8461658525307
4251,183.46637663733918,147.9270304929464,5679.0,4033.6450692006883
4252,173.96678823649412,144.8032795082278,5679.0,4043.6450692006883
4253,164.46719983564907,141.67952852350922,5679.0,4053.6450692006883
4254,154.967611434804,138.55577753879064,5679.0,4063.6450692006883
4257,145.46802303395896,135.43202655407205,5679.0,4073.6450692006883
4258,135.9684346331139,132.30827556935347,5679.0,4083.6450692006883
4264,88.47049262888869,116.68952064576058,5679.0,4133.645069200688
4294,272.2087018611181,281.96264021604674,0.0,4412.567928944418
4327,272.5613235470762,394.6758231185289,0.0,4525.281663431666
4351,256.05604624668894,457.85647234439614,0.0,4590.582648227952
4389,492.71123163120495,501.56781710992436,0.0,4831.240825796449
START,500.0,500.0,0.0,4831.240825796449


==> imgs/best_HIGH_run/results_rrt.csv <==
Repeticao,Budget_Usado,Reward_Coletado,Budget_Usado%,Reward_Coletado%
1,4790.141208213536,5391,0.9580282416427072,0.881458469587966
2,4755.745788947156,5488,0.9511491577894312,0.8973185088293002
3,4950.132493918644,5401,0.9900264987837288,0.8830935251798561
4,4871.552967980439,4975,0.9743105935960877,0.8134401569653368
5,4627.2481919073,4546,0.92544963838146,0.7432962720732504
6,4950.484932284816,5137,0.9900969864569632,0.8399280575539568
7,4814.06272411742,5390,0.962812544823484,0.8812949640287769
8,4848.754263353094,4604,0.9697508526706188,0.7527795945062132
9,4945.623407143083,4827,0.9891246814286165,0.789241334205363
10,4915.9486125668445,4611,0.9831897225133689,0.7539241334205363
11,4939.897275289833,4231,0.9879794550579665,0.6917920209287116
12,4808.140037974615,4690,0.961628007594923,0.7668410725964683
13,4576.943608121242,5441,0.9153887216242483,0.8896337475474166
14,4568.338153377495,4946,0.9136676306754989,0.8086984957488554
15,4831.240825796449,5679,0.9662481651592898,0.9285480706344016
16,4834.891594577767,5005,0.9669783189155534,0.8183453237410072
17,4909.155593678525,4649,0.981831118735705,0.7601373446697187
18,4788.357692100682,5358,0.9576715384201363,0.8760627861347285
19,4758.877565532577,4952,0.9517755131065154,0.8096795291039895
20,4912.020547660068,5184,0.9824041095320135,0.8476128188358404
21,4845.245540408375,4802,0.969049108081675,0.7851536952256377
22,4890.055484591193,4687,0.9780110969182386,0.7663505559189012
23,4909.754469363594,4854,0.9819508938727187,0.7936559843034663
24,4757.643874908433,5641,0.9515287749816865,0.9223348593852191
25,4630.4682435288505,4895,0.9260936487057702,0.8003597122302158
26,4793.706784760889,4408,0.9587413569521778,0.7207325049051668
27,4877.751060523535,4755,0.9755502121047069,0.777468933943754
28,4875.049594066223,5068,0.9750099188132446,0.828646173969915
29,4897.187655789371,5116,0.9794375311578742,0.8364944408109876
30,4759.2379766811855,5100,0.9518475953362371,0.8338783518639634


==> imgs/best_HIGH_run/tree_nodes_15.csv <==
Id,X,Y,Reward_Coletado,Budget_Usado
0,500.0,500.0,207.0,0.0
1,497.5754631098693,509.7016298047491,0.0,10.00000000000001
2,496.1830532220143,490.7571153153345,207.0,9.999999999999993
3,492.36610644402856,481.514230630669,207.0,19.999999999999986
4,482.46710440957787,482.9318902237804,0.0,25.791181069155765
5,507.31135409129405,511.9847037846745,0.0,14.0388398186842
6,472.47591773298586,483.35163871215246,0.0,35.79118106915578
7,498.28808958854813,473.4563080921963,0.0,27.428399486947157
8,463.2645328341709,479.4592887476858,0.0,45.305220018599385
9,491.99143203406896,465.687646454461,207.0,35.83101852693233
10,456.3411801884349,486.6750484542434,0.0,52.26463874947799
11,508.5674327008041,521.9055034765709,0.0,24.038839818684195
12,518.0003399684722,525.2251812440016,0.0,31.055439432986248
13,517.7356665291958,535.2216780289029,0.0,40.20599838907752
14,499.606839241344,459.2064757988323,0.0,41.73912347407476
15,485.69477447958974,457.9189848167257,207.0,44.44604949874352
21,485.69477447958974,457.9189848167257,365.0,44.44604949874352
22,492.9553891754687,464.7952828205927,207.0,54.44604949874349
23,500.57950085144915,458.32435389560993,365.0,59.33629473699405
24,510.1820438143005,461.1156203906967,207.0,69.33629473699406
25,515.393083292287,452.58068819653914,365.0,75.22440099274966
26,476.31860732781655,461.39569152595635,207.0,54.44604949874352
27,472.0310438512709,452.36148987696754,207.0,59.19675404763527
28,525.1818972970655,454.62497789710795,207.0,85.22440099274962
29,534.0079239785898,449.92378092005845,207.0,94.02789667978222
30,491.9764334400156,474.7472497451772,207.0,62.408503111689896
31,540.8264348804928,442.60887086725324,207.0,104.02789667978223
32,462.0439318448918,452.8690268431463,207.0,69.19675404763525
33,495.1560570296952,484.2282831185998,207.0,72.40850311168987
34,527.4667428068667,442.3598567481293,365.0,89.02164600838111
44,527.4667428068667,442.3598567481293,587.0,89.02164600838111
45,527.3699500776447,452.3593882955354,365.0,99.02164600838111
46,534.640894394617,435.3933978918681,587.0,99.02164600838111
47,542.0515774736477,428.679101480317,365.0,109.01865745897321
48,526.5432385890982,462.32515711257633,365.0,109.00829351822692
49,517.6029996631264,466.8053499596018,365.0,116.45951080884726
50,546.5514248502944,419.7487390248012,587.0,118.68420145782652
51,539.4652372946284,412.6928233559511,365.0,125.21279972681778
52,512.2094674047744,475.22614622706465,365.0,126.45951080884726
53,546.2422259896323,405.33942793425706,587.0,130.53105359641222
54,531.610128699351,406.5043446288002,365.0,135.2127997268178
55,504.5446356914586,481.64879013799015,365.0,136.229401702475
56,519.0857139294438,482.4868096769135,365.0,132.21091139613503
57,555.9287249616859,402.8551297105318,587.0,143.09682960259988
58,494.92220922714665,484.37072124272237,365.0,146.0164161754166
59,526.3860106904036,489.32096413828765,365.0,142.21091139613506
60,528.9313491742034,498.99160279366544,365.0,151.42925495638067
61,485.5588376577357,487.88174286799705,365.0,156.0164161754166
62,537.607100922962,503.964663379855,365.0,160.65951008234146
63,562.4973871799932,395.3150583141999,365.0,152.19442766110294
64,475.6766996746196,489.4125429472542,365.0,165.91138046381627
65,540.8852489316394,513.4120834315519,365.0,170.16013804390445
66,537.6170543277163,522.8629513298398,365.0,179.55780065347005
67,546.0599423797381,528.2218356671835,365.0,185.8479107845644
68,465.6916881113079,488.86523674362473,365.0,175.9078940316123
69,541.3764825554645,537.0572872161658,365.0,194.2415492161986
70,548.9963056386831,543.533265611779,365.0,201.43836030139158
71,572.1561504870057,397.9050952597106,587.0,160.06244719360186
72,558.9828796082239,544.0512813942509,365.0,211.43836030139158
73,457.4720746864942,483.169803911379,365.0,185.15664381946618
74,542.7372503482421,551.3322544482374,365.0,208.58122768060565
75,568.9694535777647,544.5692971767227,365.0,221.43836030139158
76,561.5411459933903,385.3608831704201,365.0,161.46930716669905
77,525.7202941357543,398.42289371863177,365.0,145.02578421413628
78,581.7354813815989,395.035178952239,587.0,170.06244719360186
79,519.8304595721577,390.34144280846334,365.0,155.02578421413628
80,448.3185735795832,479.1432150962926,365.0,195.15664381946618
81,578.7955176920824,546.4263012212306,365.0,231.39284217941852
82,438.73738003093973,482.00690680166747,365.0,203.92739536341443
83,587.7602939989505,550.8571911733527,365.0,241.25333682540807
84,433.1262981281652,490.28433151472626,365.0,213.92739536341443
85,597.7553785730519,551.1706945330816,365.0,250.93729388631613
86,519.9469657270567,380.342121515702,365.0,164.00592236876815
87,425.2372178545278,496.42944440515424,365.0,223.68249520404834
88,417.27069940085033,502.47382888392593,365.0,233.6824952040483
89,604.1736713389793,558.8391701293682,365.0,259.50466400346403
90,589.023318225065,388.1877389822197,365.0,179.52852950431665
91,518.7458560107257,370.4145167970735,365.0,174.00592236876815
92,411.81043150459243,510.851506038191,365.0,243.38717620714812
93,598.7497518036105,385.8647043629891,587.0,189.3907425707275
94,604.1363409922787,394.2899436422335,365.0,195.82700669928838
95,611.4373655296772,565.7122150662227,365.0,269.5046640034641
96,613.7959649913536,391.70311852319315,587.0,205.52999940606801
97,623.7663311689296,392.47240279122934,587.0,215.529999406068
98,609.2431872443434,575.4685249040748,365.0,276.8895836678685
99,510.1178777605941,365.35902559292157,365.0,181.9253010880123
100,633.7366973465056,393.2416870592656,587.0,258.36709680669776
138,633.7366973465056,393.2416870592656,777.0,258.36709680669776
139,626.4451417056976,400.0851669004721,587.0,228.8579342856857
140,641.9011455179199,387.4674523864894,777.0,228.8579342856858
141,630.1255288112021,409.38327158657,587.0,235.39852947577728
142,638.3769446479401,415.0325314220908,587.0,245.39852947577728
143,650.0655936893342,381.69321771371324,777.0,238.85793428568581
144,619.0737190374418,393.327791089854,587.0,233.52116540287673
145,659.7276906774982,379.11564486482786,587.0,248.543929338143
146,665.9716508188994,371.3045654418164,777.0,297.3585000928857
187,665.9716508188994,371.3045654418164,936.0,297.3585000928857
188,664.3612890009467,381.174050474749,777.0,267.8493375718738
189,658.4707459365713,389.25498497558107,936.0,277.3039292019207
190,668.176378735763,361.55063419269425,777.0,267.8493375718738
191,652.580202872196,397.33591947641315,777.0,287.30392920192065
192,659.3924329819336,356.77127262510174,777.0,273.8024785617422
193,674.708873388061,353.9792067435471,777.0,277.2531287541856
194,655.0794238667671,407.01857894684247,936.0,295.3883516742303
195,681.4107898785155,346.5573258933196,777.0,287.2531287541856
196,686.522371629807,337.96245928586933,777.0,297.15526280636107
197,651.9313705763108,350.11300349721256,777.0,283.8024785617422
198,693.2587288268019,330.57182387918766,777.0,307.1506143231246
199,660.2209237631542,415.59558185085564,777.0,305.38835167423025
200,653.1339883077421,422.65074633163294,936.0,310.7760403854832
201,642.0321154641451,351.5288948151683,777.0,291.93706290824747
202,668.1510286835862,421.68766162306326,777.0,315.0364772603744
203,632.7355528841282,347.84461412610176,777.0,301.93706290824747
204,677.454149785951,425.3553499624312,777.0,325.03647726037445
205,623.5449311202135,343.9034884502755,777.0,311.9351329950398
206,685.3057096658259,431.54833046076465,777.0,334.8232372156888
207,614.4802664241798,348.12626643976074,777.0,320.19452198010526
208,686.5297787293019,441.4731304551142,777.0,343.5337713524221
209,701.0674877385201,324.32496192628196,777.0,317.09371151353724
210,644.4560955115703,427.62006988903477,777.0,321.14110942201614
211,710.2214746950316,320.2994777566426,777.0,326.9812936420867
212,636.939312407344,434.2153691062059,936.0,331.0410598600727
213,715.0491696542932,329.0569523572521,777.0,331.85444193694957
214,691.5962426227359,450.0946699705679,777.0,353.5337713524221
215,692.6580024893998,460.0381435077953,777.0,363.08408685115637
216,724.9725126297112,330.2927776653855,777.0,341.8544419369496
217,730.9772027542816,338.28925792284167,777.0,350.26470278493167
218,622.2035041542443,333.9938681903982,777.0,319.3372701893133
219,629.9098638960534,441.32781268258066,777.0,341.0410598600727
220,702.6446847950523,460.55406649232646,777.0,368.7478125655382
221,730.8565368165304,322.2070952965976,777.0,349.08213471204783
222,604.5961224182971,349.6440599932362,777.0,330.1945219801052
223,736.7405610033495,314.1214129278097,777.0,359.08213471204783
224,746.5873238031662,312.37749138022025,777.0,367.6314951423099
225,710.3714098451217,466.9021150114093,777.0,378.7478125655382
226,624.9675523471947,450.02111795468625,936.0,350.8689375982227
227,596.243208241505,344.14598535249644,777.0,338.86088018656585
228,715.2255068411508,475.64498309649105,777.0,388.3950222226231
229,591.9553786934787,335.1119099838119,777.0,348.86088018656585
230,618.6759928273576,457.79390888255426,777.0,360.8689375982227
231,611.9501615432006,465.19412465893913,936.0,370.86075081741853
232,583.6708163673218,329.5113718789489,777.0,358.15432334630714
233,573.6709611502387,329.45756075206555,777.0,367.99962596914247
234,608.1952216119307,474.46237293531556,777.0,380.5586369140659
235,715.3268235643089,485.6444698293993,777.0,398.13419926475945
236,598.772026443062,477.8095199009282,936.0,389.10387121468347
237,589.9308067775625,482.4820818134537,777.0,399.10387121468347
238,579.9840099199889,483.51224309896435,936.0,408.7382954930953
239,570.021725190999,482.6445548032423,777.0,418.7382954930953
240,563.3029516690189,490.05117902486575,936.0,426.655197776004
241,723.4193198596959,491.519119070771,777.0,406.25914170030256
242,555.7507079813832,496.6058426533495,936.0,436.655197776004
243,732.9398644791231,488.4598331819574,777.0,415.97083238521816
244,737.5754246055155,497.32050935901077,777.0,421.55788121867795
245,545.9144168454088,498.4078905684594,777.0,445.94757376069623
246,543.414843518842,508.090459090557,936.0,453.50957307584724
247,571.8117246803967,319.6319188010677,777.0,373.5894018610719
248,748.9516570631033,302.6610142287031,777.0,375.8288240960132
249,745.4864433692228,503.43735348979186,777.0,431.55788121867795
250,536.711172702014,494.49633113045155,777.0,455.8112397085011
251,754.2564284019576,508.2422845533564,777.0,441.49631297879233
252,763.0264134346924,513.0472156169209,777.0,451.4963129787923
253,771.5749824782937,518.2358539071452,777.0,461.49140596992305
254,773.1282686069911,528.1144824659278,777.0,469.63659986244664
255,536.7653833894764,515.5593733348081,777.0,463.50957307584724
256,782.3526435823445,531.9759467366514,777.0,478.9541700649115
257,528.3303718447295,520.9306469491372,936.0,473.318957466351
258,521.1755651387801,527.9169722350441,777.0,483.318957466351
259,522.6537406002435,537.8071187104573,936.0,491.1245588714288
260,779.125456519116,511.6791518581827,777.0,467.65337913209197
261,779.2981516003986,541.4980304756356,777.0,484.3738592236878
262,787.6115076744799,547.0557378073989,777.0,494.3738592236879
263,791.704443042258,556.1797654309428,777.0,503.59544627154224
264,708.0975920380473,310.5276241730403,777.0,332.5788300322719
265,794.0269129867105,565.9063338575316,777.0,513.5954462715423
266,521.3236702613323,547.7182696473338,936.0,501.1245588714288
267,516.9217821050029,556.697321972561,777.0,510.86525611024877
268,517.5867968674232,566.6751852391008,936.0,520.4462790721635
269,788.8316466519163,574.450876426362,777.0,522.0910256381717
270,787.5215945507612,584.3646932237543,777.0,532.0910256381717
271,792.0484342759615,593.2814034972996,777.0,541.1943361467596
272,801.7379649259096,595.7538508240824,777.0,550.3069005139088
273,522.238038336206,575.527639859096,777.0,530.4316418782889
274,803.9819400954694,605.4988277577852,777.0,558.2728026090896
275,506.9433155796131,557.3532227285267,777.0,518.4342937523803
276,786.6759305599384,505.12244980922026,777.0,477.65337913209197
277,794.6458547823896,556.2276345043324,777.0,505.93265363546703
278,514.6516965948806,582.0428082363387,936.0,1989.5876823491876
290,514.6516965948806,582.0428082363387,1152.0,1989.5876823491876
291,519.3693234641659,573.2255526132892,936.0,531.9233219599322
292,524.882993583871,564.882924621399,936.0,541.9018365132017
293,520.6058666151298,555.8437772670703,936.0,549.3490257663964
294,534.5095988816682,562.1758098398608,936.0,550.6669810231131
295,543.9146330860485,565.5736520396158,936.0,560.6669810231131
296,553.3196672904288,568.9714942393708,936.0,570.666981023113
297,516.5802312157499,591.8550839263155,936.0,531.9233219599322
298,563.2111059364711,570.4409980711389,936.0,580.56785843738
299,511.03097409725405,552.9590878087183,936.0,559.3490257663964
300,508.7214271685283,598.0388690897387,1152.0,538.9832767750777
301,514.5785811405727,606.1440370304888,936.0,546.3517932523706
302,573.1025445825134,571.910501902907,936.0,590.56785843738
303,577.3278977789095,580.9739664924392,936.0,598.1811271767947
304,520.4357351126172,614.2492049712389,936.0,556.3517932523706
305,501.67848035668464,549.4191922124317,936.0,569.3370532753995
306,504.9202874333226,539.9592404748244,936.0,573.7134443835664
307,586.4471374002211,585.0775586662669,936.0,608.1811271767947
308,498.96048246099406,600.2123360014859,936.0,548.9832767750777
309,500.970553080938,530.772315061739,936.0,583.7134443835664
310,490.9433235684872,606.1893890623428,1152.0,558.5406780195583
311,485.85782023127706,614.7997116931869,936.0,568.5406780195583
312,596.3844355252245,586.1956400473855,936.0,617.9401126161121
313,606.3259465736611,585.1156594578323,936.0,627.940112616112
314,490.9757230422194,530.450799125697,936.0,590.5912799363681
315,505.9427859210936,522.0960888899938,936.0,591.6058362778921
316,484.26864701688015,523.0335805641121,936.0,600.5912799363681
317,613.5351912050733,592.045795953202,936.0,636.0611706567515
318,480.21752381373165,513.8909113262521,936.0,610.3389059853401
319,520.0771748954361,624.2427746323087,936.0,565.2673645115358
320,622.9595522364181,595.389658861706,936.0,646.0611706567515
321,477.77605743396924,504.1935280752668,936.0,620.3389059853401
322,477.30284972813456,619.9777885263713,1152.0,577.9361023863765
323,469.0885347864563,625.6808605089893,1152.0,587.9361023863765
324,474.0711369185693,494.9051717096567,936.0,630.2947667949916
325,460.87421984477805,631.3839324916073,936.0,597.9361023863765
326,629.9539873725901,602.5365376997642,936.0,655.5453316595642
327,610.8608453175392,576.2030451734165,936.0,635.53040518873
328,453.1732126379667,637.7631556418537,1152.0,607.9180776332795
329,467.21629140111145,487.62429999455367,936.0,639.9870096561626
330,526.4380603902862,631.958935317611,936.0,575.0510568122052
331,463.59922037201227,478.3013821481683,936.0,649.9250205875499
332,532.7989458851363,639.6750960029133,936.0,585.051056812205
333,624.7339071582312,611.0659434560674,936.0,661.8375528171828
334,625.8285201686855,621.0058540370205,936.0,671.8375528171828
335,445.4722054311553,644.1423787921001,936.0,617.9180776332795
336,616.3376496404704,567.8361691489781,936.0,645.53040518873
337,453.6437285758057,479.2438168120386,936.0,655.9384033262871
338,621.8144539634017,559.4692931245397,936.0,655.53040518873
339,626.9771278467673,630.939670041047,936.0,681.8374790028465
340,629.612950137456,553.209624010021,936.0,665.2831119902602
341,436.1073646316088,640.6352778812125,1152.0,625.2239221470248
342,428.3396374338142,646.9330881499203,936.0,635.2239221470248
343,418.623068939686,644.5691303036559,1152.0,643.1453001834415
344,626.6729782411925,640.9350436217306,936.0,691.7846254580377
345,450.2663562577188,469.83141243138107,936.0,665.7207685120233
346,440.69909762361226,466.92150483351594,936.0,673.8102483061577
347,620.5184580508449,648.8167871614941,936.0,700.8455228809247
348,410.7338388325496,650.7140508333823,1152.0,653.1453001834415
349,435.2062946143588,458.565123134387,936.0,683.8102483061577
350,627.6715546611048,655.80486335486,936.0,706.687936961263
351,401.0914088348133,648.0638539088586,936.0,661.0218826059725
352,398.21198090452356,657.6403300245427,1152.0,667.455096457448
353,432.039947907153,449.07964747263094,936.0,693.6423623613517
354,438.4179588040521,441.37763624185254,936.0,701.2952273610038
355,390.3860907758306,663.8657170561759,936.0,677.455096457448
356,385.10569250071245,672.3579131241037,1152.0,687.1625074496701
357,437.4519088670251,431.4244082469169,936.0,711.2952273610038
358,620.3517226081466,662.6180901026269,936.0,714.6478329622398
359,446.36739796824827,426.8951639295974,936.0,717.8159896709122
360,375.480156610151,675.0688278810655,936.0,696.1017198919021
361,366.29140397946753,671.123346276482,1152.0,706.0172577227947
362,357.102651348784,667.1778646718985,936.0,716.0172577227947
363,442.49147783835286,417.6768537185733,936.0,725.9373758005788
364,515.7417981158324,520.1012555617779,936.0,601.6058362778921
365,351.6905489090006,675.5867377938627,1152.0,721.2850942632547
366,438.8078221312342,408.3800434789582,936.0,735.9373758005788
367,443.3345540301046,399.4632784649103,936.0,744.1704529129574
368,350.07183070417676,660.0667774791153,936.0,725.64688509581
369,342.1187275649081,678.4816015483036,1152.0,731.2850942632547
370,333.0585763445699,682.7140547216541,936.0,741.2337545749368
371,613.0318905551884,669.4313168503937,936.0,724.6478329622398
372,326.16063177094685,689.9541072531779,936.0,750.9390813528407
373,627.8710418574632,543.3625048605392,936.0,672.7382779538291
374,317.73904009082446,684.5618170557484,936.0,756.6643221819019
375,333.6613964032503,696.567618418269,1152.0,751.2508263209235
376,616.4398191071305,678.8327009498154,936.0,731.327658918377
377,339.1320383376631,704.9385249895697,936.0,761.2508263209235
378,347.3820506342372,710.589834316299,1152.0,770.8691568109846
379,354.1631681511467,717.9394224150881,1152.0,2199.8838009707233
495,354.1631681511467,717.9394224150881,1374.0,2199.8838009707233
496,350.99026545215025,727.4227071025106,1152.0,742.219440581468
497,363.54044277136364,714.4657038460276,1152.0,742.219440581468
498,371.6871745007218,708.6665002688225,1374.0,752.0456324414963
499,372.66772571422587,698.714690417459,1152.0,760.4238828400491
500,365.9756608688707,691.2839254430057,1374.0,770.3424981715042
501,341.0692640972894,726.168222301148,1152.0,747.6843515393895
502,331.71317131537523,729.69859449912,1152.0,757.6843515393895
503,362.9758049746507,681.7444881108612,1152.0,779.9666844291014
504,369.71976355600043,674.3607883165142,1374.0,787.674863132288
505,377.3713347437952,667.9223522984964,1152.0,797.674863132288
506,383.3803654276062,659.9291332822917,1374.0,807.5465694133632
507,389.91129009063366,652.3563515578618,1152.0,817.5465694133632
508,321.7954336278956,730.9786254215377,1152.0,767.549409282663
509,391.49198785545957,642.4820721119339,1152.0,826.7871089560647
510,399.63021722655725,654.7105935434291,1374.0,824.6138140795053
511,313.4570611137872,736.4987290270836,1152.0,777.1658142486147
512,408.9064211034848,658.445836726098,1374.0,834.6138140795053
513,384.251530303409,635.5845526710802,1152.0,835.2475896875658
514,376.09085799550127,629.8049828356212,1152.0,845.2475896875658
515,418.22162612378054,662.0827248780565,1152.0,844.6135342075158
516,426.7352729509285,667.3284676951029,1374.0,854.532877589862
517,436.0403233676637,670.9912585357073,1152.0,864.532877589862
518,445.97958320443234,669.8907523352717,1374.0,873.9470162447279
519,455.61756197514,667.2244130441484,1152.0,883.9470162447279
520,464.825103622336,671.1258457060243,1374.0,892.8329659284504
521,474.8108203030961,671.6601324937977,1152.0,902.8329659284504
522,366.6480899639287,626.5134585835594,1152.0,855.0507677085375
523,484.7248235601649,670.3514921998938,1374.0,912.7477462927046
524,385.9731472393893,673.0222367864669,1152.0,803.9832720478764
525,309.69822211927493,745.7653966812803,1152.0,786.6541503322626
526,306.1976192481158,729.621192854955,1152.0,783.2061789558389
527,296.2975653612298,731.031488227121,1152.0,793.2061789558389
528,492.85270571782195,676.1770850136115,1152.0,921.4316887175119
529,499.6254695555498,668.8197981496673,1374.0,927.7269097454238
530,288.89253338361135,737.7520165851037,1152.0,802.3262284146824
531,509.5697594015147,669.8738851761686,1152.0,937.7269097454238
532,281.48750140599293,744.4725449430863,1152.0,812.3262284146824
533,274.7536999804943,737.0795808310436,1152.0,816.4810431377524
534,518.6145670781469,674.1390292643251,1374.0,947.4469514384286
535,527.6593747547792,678.4041733524816,1152.0,957.4469514384288
536,358.39571976269497,620.8655929635407,1152.0,865.0507677085375
537,537.085600341701,675.0655701738365,1374.0,965.9412085978909
538,266.7268772818197,743.0436496908106,1152.0,826.4810431377524
539,257.3009024061015,739.7043387375855,1152.0,834.1301081906295
540,354.2146473419916,736.8886123116527,1152.0,751.1687004045629
541,308.9141589048579,755.7346115388204,1152.0,796.6541503322626
542,547.0784226977959,674.6867544408867,1152.0,975.9412085978909
543,555.2732565274138,680.417783886366,1374.0,984.9000331699546
544,551.6469992456006,665.7913562863998,1152.0,983.2051994826315
545,551.3001651257706,655.7973727916506,1152.0,993.2051994826315
546,360.3540858652848,744.7821092945306,1152.0,761.1687004045629
547,563.4680903570317,686.1488133318453,1374.0,994.9000331699546
548,251.48874710510896,747.8418353278855,1152.0,842.4567495913092
549,246.85679800809498,756.7043997176472,1152.0,852.4567495913092
550,559.6489035751083,650.2929594437495,1152.0,1000.6474120025749
551,242.22484891108098,765.5669641074089,1152.0,862.4567495913092
552,566.8562391494723,643.3608375522573,1152.0,1010.6474120025749
553,235.98753171540267,773.3833490902828,1152.0,872.364745520493
554,251.10057836758946,731.858576708474,1152.0,844.1301081906295
555,574.0635747238364,636.428715660765,1152.0,1020.6474120025749
556,232.16100197629012,782.6222705725602,1152.0,882.2598931232621
557,571.6629241866495,691.8798427773246,1152.0,1004.9000331699546
558,247.52181982081152,722.520884956019,1152.0,853.9013383008971
559,574.4811282101657,701.4745145320975,1374.0,1856.0081429124743
589,574.4811282101657,701.4745145320975,1571.0,1856.0081429124743
590,579.3227015516451,710.2243241059725,1374.0,963.1517757344801
591,589.1429384132753,708.3367468276923,1571.0,969.3400094401909
592,570.418835709262,692.336802584509,1374.0,963.1517757344801
593,598.9631752749054,706.4491695494121,1374.0,979.3400094401909
594,560.8260059522202,695.1612701896363,1374.0,968.195692046633
595,603.7612118167339,697.6754106432602,1571.0,987.4330469556483
596,613.7607424364053,697.5785221183824,1374.0,996.592730377618
597,617.8383251455,688.4476229704073,1374.0,1004.2650755026232
598,621.7226877192336,703.6289293206497,1571.0,1006.3554939760022
599,629.4580681399474,709.9664280186249,1374.0,1016.3554939760022
600,556.9250213159872,685.9535387172336,1374.0,978.0792364857067
601,547.4171952346774,689.0521260094627,1374.0,982.9306113702344
602,537.7657318530913,686.4350179501913,1374.0,992.9306113702344
603,628.6288905990152,719.9319919567879,1374.0,1024.0610154180424
604,621.9164058567557,679.3169462313872,1374.0,1014.2650755026232
605,628.3805727696357,671.6871004844256,1374.0,1024.065431534061
606,528.3110117621845,689.6920515703132,1374.0,1002.0475083885266
607,626.8430785802607,661.8060017794415,1374.0,1032.455877566404
608,639.2536974716033,707.9550488905633,1571.0,1024.412393307584
609,648.0145689119794,712.7765768232008,1571.0,1034.412393307584
610,656.1168244454354,718.6377588943005,1374.0,1044.374491001953
611,655.5282410785057,728.6204223475165,1374.0,1051.947578234593
612,518.8562916712777,692.9490851904351,1374.0,1012.0475083885266
613,578.428995062811,720.1843084790434,1374.0,972.2735445392583
614,665.2831376284668,714.6404219519617,1571.0,1051.7812557971097
615,672.8755154125888,708.1322886110436,1571.0,1061.7812557971097
616,682.2714158804365,704.7092702940754,1374.0,1071.4594003035993
617,508.8576146045084,692.7864293744918,1374.0,1021.7454736379952
618,629.6593571588417,652.21076468139,1374.0,1042.455877566404
619,578.676528162842,730.1812443778269,1374.0,982.2735445392583
620,689.758731404462,698.0805369125245,1571.0,1081.4301920135292
621,499.5193871112211,696.3637897538235,1374.0,1031.6835997821815
622,697.2460469284874,691.4518035309736,1571.0,1091.4301920135292
623,493.71809857193296,688.2185425946561,1374.0,1037.5590923046384
624,491.40921356866676,702.2140106991941,1374.0,1041.5779215035875
625,496.90050969383924,678.7384445228445,1374.0,1040.1931899258414
626,704.7180682789322,698.0977720035514,1374.0,1096.389538816523
627,489.0963850527147,672.4857939980036,1374.0,1050.1931899258414
628,486.3776061460407,662.8624764174275,1374.0,1059.2399183157904
629,480.44366611441137,654.8133549932579,1374.0,1069.2399183157904
630,482.9957285086283,707.6189407768649,1374.0,1051.5779215035875
631,471.63084536953977,650.087448676078,1374.0,1078.7506406804696
632,461.86435284967774,647.9390483736486,1374.0,1088.7506406804696
633,473.51482424999796,710.798949336395,1374.0,1061.4250961260016
634,452.94944975482287,643.4086507300253,1374.0,1098.5900177905949
635,658.1639368573117,738.266826224692,1374.0,1061.947578234593
636,711.8651385753403,691.1035325039203,1571.0,1718.2332410898014
708,711.8651385753403,691.1035325039203,1809.0,1718.2332410898014
709,714.7282245072139,681.5221579184703,1571.0,1100.9266775571532
710,724.2012406305859,678.3187276435407,1809.0,1108.6926745524086
711,725.1214143379325,668.3611536243176,1571.0,1117.6966038804278
712,706.6956120453108,675.5658892008183,1571.0,1107.301730655055
713,735.1123979647272,667.9365995416372,1809.0,1123.7539473503734
714,745.1033815915218,667.5120454589568,1571.0,1133.7539473503734
715,749.7124896002538,658.6375807785469,1809.0,1141.0638989887252
716,750.3423801690649,648.6574386016376,1571.0,1151.0638989887252
717,746.8791761751756,639.276275662177,1571.0,1160.6314180132183
718,760.1558445178931,646.7349616903907,1809.0,1156.8985446460654
719,769.9693088667213,644.8124847791438,1809.0,1166.8985446460654
720,746.5132006925364,629.2829748088,1571.0,1170.6314180132183
721,779.7567507596754,642.7616358836741,1571.0,1176.8981157281025
722,740.8334053586199,621.0525480297794,1571.0,1179.8318240918961
723,734.1488559690843,613.6150215956172,1571.0,1189.8318240918961
724,732.593626645379,603.7366987748806,1571.0,1199.008179028681
725,706.3992608633105,699.4775507053058,1571.0,1100.9266775571532
726,735.5519926916744,594.1843131913665,1571.0,1209.008179028681
727,786.0089632436141,634.9571603051563,1809.0,1185.7240043487593
728,785.3398620366577,651.0579524439817,1571.0,1183.4894991424883
729,726.3388749320861,590.2960666523777,1571.0,1213.8329053616492
730,791.8394561916399,626.8327925154128,1571.0,1195.7240043487593
731,741.1147306411413,585.8743224268975,1571.0,1218.7989269201473
732,717.8561760212574,585.0004251248359,1571.0,1223.8329053616492
733,801.7796949472,625.7411636945852,1809.0,1203.9901088046238
734,706.9096211944169,709.4645188304394,1571.0,1109.9446419959477
735,811.7613613227456,625.1359064209391,1571.0,1213.9901088046238
736,707.934348605699,583.7524905368573,1571.0,1233.3660816952179
737,746.8765104584542,577.7010799040792,1571.0,1228.7989269201473
738,816.4494611895814,616.3029160078019,1571.0,1221.4338056892634
739,697.7896218143405,713.5664222066058,1571.0,1117.4379520304847
740,687.8266581539161,712.7065646014975,1571.0,1127.4379520304847
741,705.3630762536777,574.0887149552468,1571.0,1240.4203391784822
742,680.0830519028283,719.034009759546,1571.0,1135.9694692830017
743,670.1507369313538,717.872493807256,1571.0,1145.85329931543
744,752.9047553926699,569.7223417198107,1571.0,1238.796205845135
745,667.5444239418149,727.5268779202153,1571.0,1151.1136431046143
746,756.6299038348509,560.4420793806462,1571.0,1248.623199452137
747,658.4452960138973,731.6748739365333,1571.0,1161.1136431046143
748,819.9805765295434,630.8319139160486,1809.0,1222.8895222397498
749,821.1375610564171,607.4699255946646,1571.0,1231.4338056892634
750,831.0049791430305,605.8469467580879,1571.0,1239.3555911986412
751,762.2230525347861,552.152526460228,1571.0,1258.623199452137
752,824.3897465790926,639.8073927040665,1571.0,1232.8895222397498
753,834.2118568811882,596.3750971408004,1571.0,1248.5811795329253
754,649.5383624273874,736.2209199201878,1571.0,1171.108757946961
755,837.4187346193459,586.903247523513,1571.0,1258.5811795329253
756,640.2346779273349,732.5546609654107,1571.0,1179.3455008352685
757,821.7146196513352,649.4429360681113,1809.0,1241.581152748959
758,630.709486522926,729.5098738284545,1571.0,1189.3455008352685
759,768.4799156303097,544.3517787906854,1571.0,1268.6062060484378
760,765.1628115693966,534.9179661653959,1571.0,1276.1066845663177
761,767.8880259313457,525.2964690531256,1571.0,1286.1066845663177
762,621.8840697688029,724.8075319527459,1571.0,1199.2644071236884
763,762.9724233574896,516.5880334108361,1571.0,1294.5670267978567
764,652.4870726274555,745.7762905648051,1571.0,1176.4221497870717
765,847.0392978255721,589.6317569325138,1571.0,1263.073104123757
766,826.204095196823,658.3785171531033,1571.0,1251.5490646834505
767,765.2563128765545,506.852333710008,1571.0,1304.5670267978567
768,612.7782836405707,720.6741726667782,1571.0,1209.2644071236884
769,818.0113205337037,664.1124898875476,1809.0,1608.7091417971944
856,818.0113205337037,664.1124898875476,1837.0,1608.7091417971944
857,819.276342810031,654.1928266553407,1837.0,1210.4507768497601
858,820.4862012579736,644.2662843300423,1809.0,1220.450699590364
859,830.0143544955695,641.2307784610164,1837.0,1227.2828767885896
860,833.1058571786973,631.7206464345819,1837.0,1237.2828767885896
861,834.965351778974,621.8950533312857,1809.0,1247.2424018428783
862,808.5275413340905,667.2839141879188,1809.0,1210.4507768497601
863,800.2283715388006,672.8627833124768,1809.0,1220.26998243368
864,838.0929512333893,612.3967312872222,1837.0,1257.239950815929
865,848.010164643541,613.6808178020283,1809.0,1262.6580045882038
866,790.3896873965373,671.0738466593847,1809.0,1228.9803568125733
867,830.8518814134137,605.4998546127964,1809.0,1264.1457500161573
868,857.9273780536927,614.9649043168343,1809.0,1272.6580045882038
869,867.8445914638444,616.2489908316404,1809.0,1282.6580045882038
870,834.1080650699294,596.0448417627236,1837.0,1274.0703877905635
871,832.4770807106327,586.1787437488314,1809.0,1283.535092392146
872,780.9022224695069,674.2342278481606,1809.0,1238.9803568125733
873,772.5274941739723,668.7694381929248,1809.0,1246.9905829383204
874,835.9763192809526,576.8109622917315,1837.0,1406.3047369790324
1064,835.9763192809526,576.8109622917315,2117.0,1406.3047369790324
1065,825.9763479815812,576.7870037494454,1837.0,1299.5815678288134
1066,820.0878385875033,584.8694202888138,1837.0,1307.396801872655
1067,844.1263740751025,582.6054947881762,1837.0,1299.5815678288134
1068,810.0879110162219,584.831360216202,1837.0,1317.3903886815942
1069,841.1911227153118,568.2783293369516,1837.0,1299.5815678288134
1070,844.6826747775982,558.9076802561065,2117.0,1386.3967452751688
1124,844.6826747775982,558.9076802561065,2321.0,1386.3967452751688
1125,835.1325514361683,555.9420194252837,2117.0,1319.489559532677
1126,826.6362073783815,550.6682980018759,2117.0,1329.3279668659868
1127,851.1665921844157,566.5207489581194,2321.0,1319.489559532677
1128,819.0199641769568,544.1881097718357,2117.0,1339.3279668659868
1129,811.4037209755321,537.7079215417955,2117.0,1349.3279668659868
1130,857.6505095912331,574.1338176601323,2321.0,1329.489559532677
1131,864.1344269980506,581.7468863621452,2321.0,1339.489559532677
1132,873.118533626178,586.1384496480875,2117.0,1349.0694205309546
1133,801.6198308860324,539.775648486194,2117.0,1357.2788569035092
1134,791.7622715287405,538.0938269982037,2117.0,1367.2788569035092
1135,782.027619902921,540.3821796204911,2117.0,1376.8804540635272
1136,878.8352638765153,594.3432650174226,2321.0,1358.8488818388519
1137,772.9295733303511,544.5325469010278,2117.0,1386.8804540635272
1138,765.9974236998238,551.7398557954751,2117.0,1396.526420530097
1139,888.1999279072141,597.850837909343,2117.0,1368.1646684278128
1140,814.003467508449,528.0517671330991,2117.0,1356.2260967204961
1141,814.4551584280365,518.0619735760149,2117.0,1366.2260967204961
1142,816.0250646519102,508.1859726420213,2117.0,1376.1944878868417
1143,889.7968923945017,607.7224995945074,2321.0,1376.145159404704
1144,819.3312007786659,498.7483106481077,2117.0,1386.1457695264924
1145,756.5960093773834,555.1477009706282,2117.0,1406.3603618489105
1146,887.266196009293,617.3969802423712,2321.0,1525.1712664438678
1366,887.266196009293,617.3969802423712,2492.0,1525.1712664438678
1367,889.0190698050723,627.242153346795,2321.0,1391.8383984547597
1368,885.5511629283739,607.5451448026497,2321.0,1391.8383984547597
1369,876.0640344011846,604.3837539206814,2321.0,1399.0090852201079
1370,880.2448215248447,632.0392949036936,2321.0,1398.077150817304
1371,875.5696327965089,594.3959830455915,2321.0,1408.3469234853799
1372,897.1741308799363,616.0431609785514,2492.0,1391.8383984547597
1373,874.6481606541992,640.3264770000992,2321.0,1408.077150817304
1374,877.08300922778,650.025523985434,2321.0,1416.339174078233
1375,864.9163137779611,642.6267283727664,2321.0,1416.7066139659917
1376,867.6937730159075,588.2339352758721,2321.0,1417.1991351903002
1377,870.1464794980268,578.5393888237388,2321.0,1425.1052698243038
1378,866.7855990807183,569.1210830939086,2321.0,1435.1052698243038
1379,907.0820657505797,614.6893417147315,2492.0,1401.8383984547597
1380,856.7868717653423,569.2806201515301,2321.0,1441.3596205064036
1381,847.4864537899873,565.6060826998643,2321.0,1451.3596205064036
1382,837.487324767515,565.7380629709392,2321.0,1460.9816037318349
1383,872.6110879233075,658.9699032174772,2321.0,1426.339174078233
1384,836.7701729834682,555.7638114542268,2321.0,1465.9098431025316
1385,875.3341929924079,668.5919975208313,2321.0,1434.9878281252604
1386,836.1691992047696,545.7818862632971,2321.0,1475.9098431025316
1387,836.5524375564556,535.7892325433988,2321.0,1485.885608704407
1388,878.2831722332196,678.1472851375,2321.0,1444.9878281252604
1389,879.7499315105399,688.0391311341982,2321.0,1454.9299883000424
1390,826.1821512156449,546.290681372276,2321.0,1480.117108796727
1391,817.532630638505,541.2721363853666,2321.0,1490.117108796727
1392,916.990000621223,613.3355224509118,2492.0,1495.1712664438678
1576,916.990000621223,613.3355224509118,2650.0,1495.1712664438678
1577,912.0946611884414,622.0553648713832,2492.0,1421.8383984547597
1578,911.8935095428634,604.7316989585217,2492.0,1421.8383984547597
1579,906.69998649627,596.1860966763826,2650.0,1431.838078329393
1580,901.5064634496765,587.6404943942434,2492.0,1441.838078329393
1581,891.9418387329156,590.559047807756,2650.0,1447.6325901729074
1582,887.4789748284861,581.6101458767624,2492.0,1457.1068549752122
1583,877.5569747613212,582.8567070133214,2650.0,1463.9497702354943
1584,867.5839879679695,582.1221769461127,2650.0,1473.9497702354943
1585,858.0975230072298,578.9587954407205,2492.0,1483.7957768161045
1586,857.2122229179756,568.9980603397369,2650.0,1490.6774702253322
1587,850.2081686447484,585.1035564404011,2492.0,1491.5795099057839
1588,849.5414150428647,562.5825551731006,2492.0,1500.6774702253322
1589,839.677492498409,560.9384651399882,2492.0,1509.9757563065023
1590,852.8000902398878,553.1284007444747,2650.0,1507.1490521298897
1591,912.9010701952069,632.0227970639696,2492.0,1430.9677890486244
1592,829.6794710371712,561.1373793441738,2492.0,1519.9757563065023
1593,824.193630229381,552.7764254134561,2492.0,1527.4791526416059
1594,856.0587654369109,543.6742463158488,2492.0,1517.1490521298897
1595,814.1987617050745,553.0967427277363,2492.0,1537.4200733932346
1596,804.9445383740791,556.8861160981052,2492.0,1547.162066419229
1597,795.332085172251,559.643060682725,2492.0,1557.162066419229
1598,786.0846135661325,563.4488810797,2492.0,1567.1312088135594
1599,776.0861802547122,563.6258876250046,2492.0,1576.815762421434
1600,766.2119388593893,565.2068230654615,2492.0,1586.815762421434
1601,759.7778891419471,572.8620829717928,2492.0,1595.5578984657254
1602,749.8926246982866,574.3725619947855,2492.0,1605.5328878633734
1603,745.7169844556628,583.4590370299233,2492.0,1613.1648424341402
1604,909.6635734940841,641.4842248161759,2492.0,1440.9677890486244
1605,741.7539317258448,568.5620820920298,2492.0,1614.0876866054596
1606,734.9187636651346,561.2627343415902,2492.0,1624.0876866054596
1607,724.9476515910562,560.5031792045737,2492.0,1632.726274741862
1608,716.5678514640581,565.9601884433016,2492.0,1642.726274741862
1609,910.6437301253945,651.4360735378003,2492.0,1450.5118645611722
1610,856.7391012502604,533.6974159985048,2650.0,1526.975271535968
1611,911.623886756705,661.3879222594247,2492.0,1460.5118645611722
1612,739.9152595069264,552.6004581220877,2492.0,1630.1548629375488
1613,707.3169843727935,562.1626289559786,2492.0,1650.434865878329
1614,742.3416409382735,592.8721691409487,2492.0,1623.1648424341402
1615,856.682948914153,523.69757365399,2492.0,1536.975271535968
1616,852.4676835885234,514.6294129675805,2650.0,1546.5158382736124
1617,848.2524182628937,505.56125228117094,2650.0,1556.5158382736124
1618,843.1408066475809,496.9664034346699,2492.0,1566.490135238241
1619,912.6040433880155,671.3397709810491,2492.0,1470.5118645611722
1620,845.7652181584582,487.3169234371999,2650.0,1574.9289232765786
1621,843.057691510744,477.6904339705294,2492.0,1584.9289232765786
1622,913.584200019326,681.2916197026735,2492.0,1480.5118645611722
1623,774.919082378496,553.6942270112235,2492.0,1581.9576164262526
1624,847.9217890696393,468.9531257501706,2492.0,1593.4189168835298
1625,737.8699211347364,601.8166491145779,2492.0,1633.1292689025686
1626,852.5420329402272,460.08445355100264,2492.0,1603.4189168835298
1627,914.5643566506365,691.2434684242979,2492.0,1490.5118645611722
1628,853.3296584317033,450.1155195014075,2492.0,1613.0173979527501
1629,720.605955087658,575.1086155827103,2492.0,1644.0016243556558
1630,849.3613282392946,440.93661131557093,2492.0,1622.8291395681752
1631,731.0400330074608,609.1209374556074,2492.0,1642.9574878754465
1632,854.8724140785248,432.59227593924305,2492.0,1630.6084229349601
1633,857.6236015310437,422.97817340176704,2492.0,1640.6084229349601
1634,858.5145730210473,413.01794399657757,2492.0,1650.5187165732832
1635,915.5445132819469,701.1953171459223,2492.0,1500.5118645611722
1636,909.5787173691491,709.2208563257435,2492.0,1509.1677771575623
1637,835.3717795616768,471.29303156711705,2650.0,1298.2887465768843
1682,835.3717795616768,471.29303156711705,2867.0,1298.2887465768843
1683,840.6664697155193,462.80973879987135,2867.0,1525.1155781670045
1684,835.265242276085,454.3938762684666,2650.0,1532.0150692836366
1685,840.6250083675742,445.95154794954163,2867.0,1541.973820002662
1686,833.5323866804379,438.90209991418715,2650.0,1547.6034599358618
1687,850.0941997231336,442.7368294437001,2650.0,1550.8773257669202
1688,851.9594296498702,432.9123234856172,2867.0,1559.2506970475788
1689,834.0244330057444,481.2018487143964,2650.0,1525.1155781670045
1690,850.2631317653718,423.05724492240694,2650.0,1569.2506970475788
1691,825.8237305605326,486.92447742899054,2650.0,1533.432437599258
1692,853.1770935071023,413.491220305685,2867.0,1578.7099353161952
1693,816.9231759349876,491.4829999262139,2650.0,1543.432437599258
1694,859.3844887579439,405.65105167230536,2867.0,1588.7099353161952
1695,862.2101557548577,396.05857514001445,2650.0,1598.3439194010416
1696,825.0287165749327,433.640199617076,2650.0,1557.6034599358618
1697,817.1564791852257,501.48027803545085,2650.0,1550.3732928816157
1698,854.7404538478486,389.4099998474857,2867.0,1605.6019104707668
1699,807.2129483949417,502.5415015852612,2650.0,1558.1490600997715
1700,855.8385575601475,379.47047429356536,2650.0,1615.6019104707668
1701,797.5179285304636,500.09066706873926,2650.0,1568.1490600997715
1702,805.3558620777104,512.3675501506995,2650.0,1566.4290475580442
1703,847.7078922152434,373.6487665501986,2867.0,1622.8609196592429
1704,788.951466293323,505.2497100749223,2650.0,1576.6102659588482
1705,808.7032395576499,521.7906634370181,2650.0,1576.4290475580442
1706,779.0067378393095,506.29965101418196,2650.0,1586.6102659588482
1707,813.5669302788873,530.5281981332668,2650.0,1586.359696723365
1708,769.0103483882561,506.56834776308125,2650.0,1596.594934799147
1709,816.8707107811356,539.9666850031502,2650.0,1596.3557970711727
1710,863.2844828786317,372.7952817007216,2650.0,1624.2847713645185
1711,846.3087736312883,363.747126929003,2867.0,1632.8609196592429
1712,759.0295111770537,505.9495678640252,2650.0,1606.5905598337433
1713,849.7764377729964,354.367611728295,2650.0,1642.2527172033263
1714,825.8588382604621,544.3500130099704,2650.0,1604.8565496533465
1715,841.3300983007762,349.0141689556472,2867.0,1648.4123587788652
1716,750.2331925678291,510.7061190226914,2650.0,1615.8225901866729
1717,843.150102042614,339.18118434365397,2867.0,1658.4123587788652
1718,846.9334946618342,329.92451430044565,2650.0,1668.3074075507072
1719,828.9675852702462,553.8545220466939,2650.0,1614.7733536450864
1720,826.4004139518476,563.5193878720424,2650.0,1624.0335733231484
1721,834.1559707430298,569.8321795570854,2650.0,1631.572308473693
1722,838.1570593095962,325.1313751925136,2650.0,1673.3230131212208
1723,741.6314664461123,505.60608885346926,2650.0,1623.991994782923
1724,731.635991102499,505.9068755805997,2650.0,1633.991994782923
1725,831.3749084728177,579.4376828051825,2650.0,1640.7110344404045
1726,723.641880802926,511.91472049523105,2650.0,1643.0556781836976
1727,713.683148643521,512.822274227652,2650.0,1653.0556781836976
1728,856.575854044344,327.27406046411414,2867.0,1676.3575647095495
1729,705.2244352095967,507.48840442770864,2650.0,1661.9975518004458
1730,872.2078824345878,396.27179154983185,2650.0,1604.597350015611
1731,695.6421627242281,504.6283250553573,2650.0,1671.9975518004458
1732,857.8997887969281,317.3620880685261,2650.0,1684.9829633102559
1733,685.7392038162398,506.01807498491047,2650.0,1681.538178994142
1734,828.5938462026055,589.0431860532796,2650.0,1650.7110344404045
1735,867.0156611687175,313.2510211873813,2867.0,1693.8399902664025
1736,676.4899589841012,509.8195839004806,2650.0,1691.538178994142
1737,876.9432925016907,312.0501314686439,2650.0,1703.8399902664025
1738,668.0350950261725,515.1595535120905,2650.0,1701.4630904798535
1739,659.7800671137163,509.5155731644484,2650.0,1708.2508361391797
1740,832.0599005591835,598.4232962443832,2650.0,1659.7090009584597
1741,650.5133692824994,513.27433776268,2650.0,1718.2508361391797
1742,885.8981668542277,307.5992635386469,2867.0,1713.5501750824653
1743,894.8530412067647,303.1483956086499,2650.0,1723.5501750824653
1744,641.0453948662538,510.05603689835465,2650.0,1726.993302499494
1745,894.1795102310466,293.1711035900334,2867.0,1730.186053406965
1746,829.1301382434898,607.9844934902067,2650.0,1669.6599324709841
1747,903.7425685296209,290.24742166853974,2650.0,1739.2173006844132
1748,836.7688665063176,614.4381614803248,2650.0,1676.4018218350113
1749,631.8768965412205,514.0483593382212,2650.0,1736.9033755275802
1750,888.6923940955295,284.8109865743842,2650.0,1740.186053406965
1751,621.8784839622135,514.2265331296608,2650.0,1746.6086921825656
1752,613.2191094737427,509.2250100148066,2650.0,1756.17453836097
1753,603.8006677739476,505.8645106549555,2650.0,1766.17453836097
1754,835.4168461067643,624.346341981264,2650.0,1686.4018218350113
1755,913.0325174235153,293.948347167497,2867.0,1749.05507531532
1756,594.3822260741524,502.50401129510436,2650.0,1776.17453836097
1757,922.3224663174096,297.64927266645424,2867.0,1759.05507531532
1758,888.5199285020177,274.81247390403894,2650.0,1749.3972519457088
1759,839.090072237674,633.6472779444455,2650.0,1695.750675841888
1760,930.0795489481054,291.33835600874454,2650.0,1766.3007512269546
1761,586.4102957277972,496.4667663478737,2650.0,1785.9417495442608
1762,576.906776289696,499.57853727286687,2650.0,1793.8931653795582
1763,832.0859666299449,640.7846797571347,2650.0,1703.1742309321778
1764,568.8795762560563,505.5420982577093,2650.0,1803.8931653795582
1765,887.1668525093861,267.422029059749,2650.0,1756.9105394843518
1766,559.0426789437385,503.74336223846865,2650.0,1812.236331436157
1767,552.1196983066835,496.52724561670027,2650.0,1822.236331436157
1768,825.4654849244023,648.279292621491,2650.0,1713.1742309321778
1769,936.9312491779922,298.6221876899251,2867.0,1097.965142890227
1850,936.9312491779922,298.6221876899251,3010.0,1097.965142890227
1851,927.4677746006416,301.8536964588811,2867.0,1721.1947757567275
1852,941.4638460407907,289.70840254110374,3010.0,1721.1947757567275
1853,944.3627946847653,305.3133857426478,2867.0,1721.1947757567275
1854,945.9964429035892,280.79461739228236,3010.0,1077.965142890227
1949,945.9964429035892,280.79461739228236,3204.0,1077.965142890227
1950,935.9979416113799,280.6214934202596,3204.0,1741.1947757567275
1951,926.1680224047873,282.4579814795348,3010.0,1751.092841983476
1952,946.9858333059893,270.84368242959476,3010.0,1741.1947757567275
1953,919.4526474171461,289.867687194026,3010.0,1760.1483732853178
1954,921.1813268210036,273.79005974738516,3204.0,1757.5104295858966
1955,910.0439412696891,293.25534842720805,3010.0,1770.1483732853178
1956,900.5406106370593,296.36769591534653,3010.0,1780.1462543867895
1957,919.0688757005372,264.01572855473364,3010.0,1767.5104295858966
1958,900.7113417197116,306.3662383539931,3010.0,1786.2416280534655
1959,921.2108103983425,254.24781599624202,3204.0,1777.0526955781102
1960,891.1082315090282,293.04651781336474,3010.0,1789.085234544916
1961,896.1695520780223,315.27534307055373,3010.0,1796.2416280534655
1962,923.3527450961477,244.4799034377504,3010.0,1787.0526955781102
1963,920.664264874697,234.84807733368956,3204.0,1796.4601315804457
1964,902.5107907670047,323.0076578526454,3010.0,1802.9800527046664
1965,881.1094989332425,293.2057248418645,3010.0,1799.085234544916
1966,909.4919504453574,330.1675048863007,3010.0,1812.9800527046664
1967,917.9757846532463,225.2162512296287,3204.0,1806.4601315804457
1968,871.1107663574569,293.3649318703642,3010.0,1809.085234544916
1969,861.8292996774833,297.08707859887187,3010.0,1818.7522371210284
1970,915.2873044317955,215.58442512556786,3010.0,1816.4601315804457
1971,921.5028483946624,207.75071506930013,3204.0,1824.2782440507317
1972,852.3080893261069,294.029865252564,3010.0,1827.899665175366
1973,905.2451921909114,339.2209597146133,3010.0,1819.4223186195077
1974,924.1418980792744,198.10522820952215,3204.0,1834.2782440507317
1975,897.9071714855346,346.01459291986225,3010.0,1829.4223186195077
1976,926.7809477638864,188.45974134974418,3010.0,1844.2782440507317
1977,922.1640692909193,179.58931671696286,3204.0,1852.8994895814778
1978,913.6406647979151,174.35944331040372,3010.0,1862.8994895814778
1979,917.2558278365328,165.03578543357168,3204.0,1868.2583992755676
1980,908.413809283866,160.36473545371734,3010.0,1877.8384275142341
1981,904.3336152417522,151.2350028958217,3204.0,1887.1646198656001
1982,909.0371572760628,142.4102257127154,3010.0,1895.8037547519748
1983,900.7580983658357,136.80155532117064,3204.0,1902.0343451428257
1984,895.9248148924144,128.04716380230698,3010.0,1912.0343451428257
1985,891.372890052472,119.14323319546169,3204.0,1922.0318068662677
1986,891.2434127022452,353.47075271416213,3010.0,1839.399966863964
1987,888.5432384734407,363.0993070778296,3010.0,1848.9048928671382
1988,886.8209652125297,110.2393025886164,3204.0,718.0988321224357
2065,886.8209652125297,110.2393025886164,3283.0,718.0988321224357
2066,882.8426603895285,119.41389199279604,3204.0,1921.7241433613992
2067,882.2690403725875,101.33537198177109,3283.0,708.0988321224357
2162,882.2690403725875,101.33537198177109,3529.0,708.0988321224357
2163,872.9219546467634,97.78122110792005,3283.0,1931.7241433613992
2164,865.1733017792561,104.10248512225061,3283.0,1939.0423763308374
2165,884.6978666749884,111.03592881077661,3283.0,1931.7241433613992
2166,856.7509951078391,109.49365849477395,3283.0,1949.0423763308374
2167,846.7512151554178,109.55999779798815,3283.0,1958.2558538969117
2168,889.8818943972584,94.85120252076445,3529.0,1931.7241433613992
2169,843.7117582731074,119.08689140821474,3283.0,1965.2303908775243
2170,841.2241996968886,128.77255361220887,3283.0,1975.2303908775243
2171,897.4947484219293,88.3670330597578,3529.0,1941.7241433613992
2172,845.2550331671362,137.92418633730946,3283.0,1984.1307976891312
2173,840.7990122856722,146.8764976536097,3283.0,1993.339327185017
2174,898.8151699865597,78.45459204396057,3283.0,1950.3963753619512
2175,906.8895477586015,72.55506463963765,3529.0,1960.1165494001755
2176,842.9945224222711,156.63250786476118,3283.0,2002.9751921660616
2177,841.4883344306122,166.5184270296028,3283.0,2012.9751921660616
2178,914.9639255306432,66.65553723531472,3529.0,1970.1165494001755
2179,923.038303302685,60.7560098309918,3529.0,1980.1165494001755
2180,931.1126810747268,54.856482426668876,3529.0,1990.1165494001755
2181,845.63666152598,175.61740402209142,3283.0,2022.143060622099
2182,939.1870588467685,48.95695502234596,3529.0,2000.1165494001755
2183,839.4648465677635,183.4856122121138,3283.0,2032.143060622099
2184,847.0644866860588,189.9852637468037,3283.0,2036.5816920585187
2185,847.8844398469253,199.9515908944537,3283.0,2046.5816920585187
2186,839.7412419024047,205.75575554032264,3283.0,2053.9695707552073
2187,841.0047472869521,215.67561209892366,3283.0,2063.7448797740444
2188,832.0144197962976,220.0544260491598,3283.0,2070.222439984353
2189,829.3455142909581,229.69169451089564,3283.0,2080.222439984353
2190,819.391915624764,230.6539177658315,3283.0,2086.7050622336246
2191,810.4392629186618,235.10925271664283,3283.0,2096.7050622336246
2192,801.4866102125596,239.56458766745416,3283.0,2106.7050622336246
2193,947.2614366188103,43.05742761802305,3529.0,2010.1165494001755
2194,955.6561546542827,37.62339512778935,3283.0,2020.1085652215122
2195,791.9633164177209,236.51387048993894,3283.0,2115.234324231737
2196,782.1075809654328,234.8213934016121,3283.0,2125.234324231737
2197,772.2518455131448,233.1289163132853,3283.0,2135.234324231737
2198,762.2760159833401,233.8237725518548,3283.0,2145.0909658661835
2199,752.598075065396,236.34120370062192,3283.0,2155.0909658661835
2200,744.4300596143167,242.11039112962186,3283.0,2164.766997127047
2201,734.7997593783406,239.41645026817787,3283.0,2173.1530029259216
2202,724.9484832163662,241.1346929694618,3283.0,2183.1530029259216
2203,715.1367208530203,239.20354840593745,3283.0,2192.8171940166117
2204,709.5375415788271,247.48902916781518,3283.0,2199.822577325928
2205,963.5598484021274,31.497089133123332,3529.0,828.0496955708742
2296,963.5598484021274,31.497089133123332,3604.0,828.0496955708742
2297,953.6040417773581,32.4361921361009,3529.0,2038.8949473209816
2298,945.1371253621041,37.75703101893726,3604.0,2048.352172113412
2299,935.3892900480919,39.98855666093567,3529.0,2058.352172113412
2300,928.3270823799367,47.06847352851613,3604.0,2067.5688447356824
2301,926.1116652712117,56.8199824904342,3529.0,2077.5688447356824
2302,916.1892619056126,58.06332936494233,3604.0,2083.9460710188696
2303,907.944884647669,63.722856167485325,3529.0,2093.9460710188696
2304,898.1356004805402,65.66654959200392,3604.0,2103.5354469321637
2305,888.6344264150438,68.78547430689149,3529.0,2113.5354469321637
2306,880.4330326141875,74.50711216010065,3604.0,2123.32272707834
2307,872.1246306810037,80.07222287927499,3529.0,2133.32272707834
2308,862.2757955770318,81.80440274717851,3604.0,2142.8914701840104
2309,852.435379297961,83.58378675705394,3604.0,2152.8914701840104
2310,845.4677185446191,90.75677104717602,3529.0,2161.935008502987
2311,835.4737590742509,91.10429673635261,3604.0,2171.445570295902
2312,825.4887208734208,90.55747672212226,3604.0,2181.445570295902
2313,819.3548729322896,98.45531879670702,3529.0,2189.161552227179
2314,809.3696071402607,98.99796699078493,3529.0,2199.161552227179
2315,807.8020880549813,89.12158688888096,3604.0,2199.190393768327
2316,806.2345689697017,79.245206786977,3604.0,628.9204497201061
2382,806.2345689697017,79.245206786977,3684.0,628.9204497201061
2383,796.6406550707213,82.06598967457222,3684.0,2190.2394689268485
2384,798.3366148137354,91.92112643415479,3604.0,2195.1745490656176
2385,788.4912965691237,93.67318484137616,3684.0,2204.4218179434197
2386,778.8662502214103,96.38583719734942,3684.0,596.627631912224
2387,769.2215154598272,93.74404019933633,3604.0,2223.691729320537
2388,764.8124099739755,102.71955070373845,3684.0,2229.8369518215745
2389,755.1078840289105,100.30663210139004,3604.0,2239.2565038014172
2390,764.0931694262692,112.69365181785071,3604.0,2239.8369518215745
2391,759.4623535893185,121.55680840476973,3684.0,2249.419223932187
2392,755.070946191915,130.54099123182917,3604.0,2259.419223932187
2393,750.4219882306276,139.39464527262962,3684.0,2269.417139572148
2394,745.4033580838454,97.89371349904162,3604.0,2249.2565038014172
2395,804.4656101427332,99.82273489428007,3604.0,2205.1745490656176
2396,744.1780382526629,147.2057328199994,3604.0,2279.328243385026
2397,734.4307502202122,149.4396477719264,3684.0,2288.3015714756134
2398,724.448320005638,148.84712181371353,3604.0,2298.3015714756134
2399,722.707047857394,158.69435347066917,3684.0,2303.237928951996
2400,713.0555437140296,161.31131120258243,3604.0,2313.237928951996
2401,703.0828082761358,160.57337632349245,3604.0,2322.9519215974256
2402,693.110072838242,159.83544144440248,3604.0,2332.9519215974256
2403,683.1543477748727,158.89547417763214,3604.0,2342.950893910059
2404,673.1669296969811,159.39695213069274,3604.0,2352.8998846821883
2405,663.1954974092866,158.6416123846691,3604.0,2362.8998846821883
2406,653.4602682766766,160.92750690007895,3604.0,2372.6658934405746
2407,646.4218414121402,168.03106567526845,3604.0,2382.1227192444208
2408,636.4663303890615,167.088834138247,3604.0,2390.7422835189036
2409,725.6058502796113,168.2649827350878,3684.0,2313.237928951996
2410,726.3564140944028,178.23677565110475,3604.0,2323.118173885351
2411,722.0929689472632,187.28238428056312,3684.0,2332.5770575982665
2412,720.2827661459148,197.11717791428978,3604.0,2342.5770575982665
2413,715.6099323499915,205.95825388476285,3684.0,2352.346171614697
2414,711.832298176122,215.21727543395548,3684.0,2362.346171614697
2415,714.3736757636733,224.88895574078384,3604.0,2371.3171969720356
2416,707.5467294846197,232.19599375238036,3684.0,2379.857395865046
2417,701.0474475216679,239.79594993423095,3684.0,433.46444216396463
2473,701.0474475216679,239.79594993423095,3705.0,433.46444216396463
2474,691.4850285796144,236.8701775615647,3684.0,2385.6954764829898
2475,709.2741436401187,234.1107524025118,3684.0,2385.6954764829898
2476,685.0824799615468,244.5518031182604,3705.0,2392.3537575678965
2477,676.4794342496691,249.6496070061461,3684.0,2402.3537575678965
2478,666.9414124168326,252.65396043348014,3705.0,2412.2219050613708
2479,657.6810467463644,256.42829847467544,3684.0,2422.2219050613708
2480,647.7132492592381,257.23017954792687,3705.0,2431.987128050209
2481,638.4642491048603,253.4280753746671,3684.0,2441.6714976083713
2482,630.0041547335064,258.759754587428,3705.0,2449.7621562843005
2483,628.3068370889769,268.6146575708961,3705.0,2459.7621562843005
2484,629.6869692999472,278.51896143741,3684.0,2469.5239087860305
2485,620.8514087134404,254.73144969676176,3684.0,2459.332497899327
2486,685.3892028370065,228.94295178480286,3684.0,2394.7472006946255
2487,620.4177872232467,282.2715956627208,3705.0,2475.533936964614
2488,614.9614731697197,290.6518484601777,3684.0,2485.533936964614
2489,606.323298130197,295.68989689052904,3705.0,2494.994292321963
2490,616.8462647407011,245.56854503952394,3684.0,2468.3937981443055
2491,613.6144368710534,236.10517943203692,3684.0,2478.3937981443055
2492,597.6851230906743,300.7279453208804,3684.0,2504.994292321963
2493,604.286310698489,232.50156151267868,3684.0,2486.518325835623
2494,587.8964172655635,302.77275295717334,3705.0,2514.73553819096
2495,580.3634411841217,309.3495509133542,3684.0,2524.34300667367
2496,570.4035906682864,310.24474793201284,3684.0,2533.757359640717
2497,582.4475330541661,319.1299681374411,3705.0,2531.9764438401075
2498,587.9970360768624,327.44880316411906,3684.0,2541.9764438401075
2499,595.6639853326876,333.8689191372617,3705.0,2551.77319325524
2500,596.1308487940856,343.8580151178002,3684.0,2560.2909502833536
2501,600.5662517294221,223.2192578510511,3684.0,2496.518325835623
2502,588.0805449812798,349.79035095805096,3705.0,2569.408401186745
2503,593.6029291175274,358.12721328459327,3684.0,2574.7823406312236
2504,579.09683143894,354.18271831395145,3705.0,191.2022400299266
2534,579.09683143894,354.18271831395145,3762.0,191.2022400299266
2535,573.4396904954511,362.4287328873986,3705.0,2552.896808844047
2536,580.4243732634887,369.5851430649862,3705.0,2558.3563384457916
2537,563.467967371907,361.677242403511,3762.0,2560.229704832738
2538,555.7319653463106,368.0139823113792,3705.0,2570.229704832738
2539,547.7178871966214,373.9951654226603,3762.0,2580.224610509775
2540,589.2222274956073,374.33885329073564,3705.0,2568.3563384457916
2541,539.8850283489667,380.2117820485041,3762.0,2590.224610509775
2542,598.1720692358389,369.87787438193,3705.0,2576.1064484158987
2543,602.7351589046915,378.7760883979003,3705.0,2582.579150075806
2544,533.0540352630953,387.5150370393132,3705.0,2600.1699227925938
2545,612.3913216056623,381.375804130895,3705.0,2592.579150075806
2546,620.740080327765,375.8714215315372,3705.0,2600.8168660801634
2547,523.1515205695662,386.1221254324838,3762.0,2607.971228258513
2548,513.2183680391871,387.2764567576346,3705.0,2617.971228258513
2549,505.41728961529356,393.53290746264804,3762.0,2627.191598646153
2550,496.2566497668904,397.54322884226946,3705.0,2637.191598646153
2551,628.6286377626188,382.01720558217,3705.0,2608.8291295158747
2552,488.5724354566611,403.9426702580859,3762.0,2646.9934236398976
2553,478.5956953275868,404.6243273543729,3705.0,2656.2192434779568
2554,635.4927921255104,374.74510926251105,3705.0,2615.612510193033
2555,473.1726556539319,413.0261510074833,3762.0,2664.8725410816846
2556,473.8172726802347,395.83987079729025,3705.0,2663.827026571555
2557,465.4287353744126,419.3532118341587,3762.0,2674.8725410816846
2558,558.0144890827879,353.2951439460776,3705.0,2570.229704832738
2559,468.64224529488627,387.2830552937928,3705.0,2673.827026571555
2560,635.4579061374416,389.3220733745839,3705.0,2618.8291295158747
2561,457.16687810195583,424.9871903937161,3705.0,2684.8538167727497
2562,451.87934771242794,433.47494759923393,3762.0,2694.443165165585
2563,444.20488353668554,439.8860785147001,3762.0,2704.443165165585
2564,640.7164712193659,397.82780634001176,3705.0,2628.7311599148547
2565,643.9648174938224,407.2855146502328,3705.0,2638.7050637904945
2566,652.3531854755716,412.72934442372537,3705.0,2647.6380093599882
2567,460.47134902864167,381.5179486853882,3705.0,2683.4033165952937
2568,440.49307470975214,449.1716843232782,3705.0,2713.834780793877
2569,455.8418721135627,372.65409266823906,3705.0,2693.2655476336367
2570,431.4088818889375,453.35228724561614,3705.0,2723.0193982539636
2571,657.5789494751642,421.25526904341103,3705.0,2657.6380093599882
2572,450.79452412993913,364.0213481259622,3705.0,2703.2655476336367
2573,442.5122642183672,358.4174056961037,3705.0,2712.7684115920974
2574,642.9148729681008,368.0434142555705,3705.0,2625.612510193033
2575,650.033543879607,361.02027219138904,3705.0,2635.607624951471
2576,662.3330443678059,430.0529154191048,3705.0,2667.630600376184
2577,447.06868679233446,456.7056955881621,3762.0,2574.9896511412853
2578,434.23000430679525,352.81346326624515,3705.0,2722.7684115920974
2579,649.5911903474081,351.0300608146187,3705.0,2643.8889269385545
2580,444.9706248583908,466.483125522523,3705.0,2731.504844086048
2581,439.434688884536,474.8109951716818,3762.0,2741.1537574673334
2582,649.539928050123,341.03019220663805,3705.0,2653.8889269385545
2583,656.0962779965544,333.47941242042197,3705.0,2662.606336598542
2584,657.5067735947594,323.5793870584623,3705.0,2672.606336598542
2585,432.7145327781566,482.21636497378427,3705.0,2751.1537574673334
2586,653.7581950636035,314.3085640639403,3705.0,2681.9192353584012
2587,424.24837328818023,487.5384081425572,3762.0,2760.9681770228826
2588,418.84145957947436,495.95061856233445,3705.0,2770.6753322401482
2589,663.4049296654775,439.99530255241615,3705.0,2677.2627616156615
2590,409.31881822302137,499.0033716798288,3762.0,2779.792018377786
2591,667.8747610160481,448.94072639354613,3705.0,2687.2627616156615
2592,401.32235282400023,505.0080815914114,3705.0,2789.792018377786
2593,391.7616264646788,507.9393801913797,3762.0,2799.492455696732
2594,667.4966467961932,323.1294610431299,3705.0,2678.004060530347
2595,673.1979164503125,457.4061865832028,3705.0,2697.2387840651245
2596,382.0692348772467,510.40058829226746,3705.0,2809.492455696732
2597,372.09077956870226,511.0566596720589,3762.0,2819.4087718462015
2598,363.5228357481375,505.90007759788944,3705.0,2828.5770965675065
2599,353.5762452439735,506.93222939993973,3762.0,2464.9636348130125
2600,344.66064676126985,511.4612584013055,3705.0,2848.2420121611367
2601,334.68968951515245,512.2228433250656,3762.0,2857.9907193789777
2602,325.1618183068631,509.1864523360375,3705.0,2867.873085838574
2603,318.5932931073556,516.7266430964517,3762.0,2874.7053294461516
2604,676.1342266348298,466.9653749640383,3705.0,2707.0896809022674
2605,685.2172630596488,471.14848974914906,3705.0,2715.49571669961
2606,690.4886262253623,479.64629713547873,3705.0,2725.49571669961
2607,695.7599893910758,488.1441045218084,3705.0,2735.49571669961
2608,310.53272018556453,510.80826796703576,3705.0,2882.591808533955
2609,696.5667472594092,498.1115084838179,3705.0,2744.9355620036076
2610,701.9261719960547,506.5540535084081,3705.0,2754.9108661867285
2611,698.1305777574182,515.8057271070404,3705.0,2762.6987525535314
2612,301.09651487058557,514.1185593822382,3762.0,2892.3954212867006
2613,675.9484333643838,317.78462205530695,3705.0,2688.004060530347
2614,405.0015479408502,514.3066580035374,3705.0,2795.6926282715835
2615,406.43506259911345,524.2033764356514,3705.0,2805.6926282715835
2616,294.1687406507813,506.907044675922,3705.0,2899.414393632029
2617,317.98213028426824,522.70497050349,3705.0,2877.7142465898537
2618,295.67999846060604,522.524589954418,3705.0,2901.509407312634
2619,318.4875520395594,532.6921897786075,3705.0,2887.7142465898537
2620,286.43546866653395,526.3375506002303,3762.0,2911.480756551838
2621,659.2805368153262,454.05338816484743,3705.0,2691.9133720967584
2622,351.71657405580294,497.106669717566,3705.0,2843.298232301465
2623,276.4570413604644,525.6810534582065,3705.0,2920.989790818218
2624,286.87503089707246,500.06586071196864,3705.0,2909.414393632029
2625,269.663449248799,533.0191122083337,3762.0,2929.534673048592
2626,280.9365007198906,492.02012523690485,3705.0,2919.3320376687225
2627,685.7507398622425,315.8060399058785,3705.0,2697.6724211843907
2628,268.0738951337877,542.8919698349507,3705.0,2939.534673048592
2629,265.0607301725309,552.4272116733234,3762.0,2949.4810849499336
2630,688.1308104007663,515.7375155769388,3705.0,2764.4763183024247
2631,256.7828860001029,558.037674743071,3705.0,2958.4259214038707
2632,255.55854560764627,567.9624412694634,3762.0,2967.691929798812
2633,273.2776315772974,485.59037225124246,3705.0,2929.2746311542246
2634,249.99939283788973,576.2748308466253,3762.0,2977.691929798812
2635,248.98008368005048,586.2227456452524,3705.0,2987.101073964109
2636,320.6432169892984,542.4570814126434,3705.0,2897.6448077414916
2637,649.5603833688338,305.2323105981509,3705.0,2691.9192353584012
2638,239.02145812063452,585.3140229332289,3762.0,2991.912409545812
2639,652.818516585961,295.7779693762861,3705.0,2700.473640094729
2640,433.51939660800736,342.83874338554557,3705.0,2730.7563627606955
2641,694.1727796873456,321.1976301336664,3705.0,2706.5452423438724
2642,231.37646625837408,591.7602698588416,3705.0,3001.912409545812
2643,231.19746758321665,601.7586677042112,3762.0,3010.1234273529913
2644,409.5007041548368,533.7218764147354,3705.0,2815.6223325491783
2645,411.9537218273431,543.4163441308285,3705.0,2825.6223325491783
2646,225.0193577025606,609.6219340930944,3705.0,3020.1234273529913
2647,223.53765706324438,585.5511579736885,3705.0,3007.398026363112
2648,213.56511089277834,584.8106697037457,3705.0,3017.398026363112
2649,218.59373922158971,617.2842723221864,3762.0,3030.1208863757615
2650,700.1250138247306,313.1620275567746,3705.0,2712.2878429453554
2651,265.1338753591811,479.7869909386031,3705.0,2939.2746311542246
2652,351.90245018920587,487.10839736365244,3705.0,2853.298232301465
2653,222.74819128814585,626.380454379879,3705.0,3037.0351451570623
2654,707.6887681019293,306.62064993167473,3705.0,2722.2878429453554
2655,648.3980089854325,286.80806901152897,3705.0,2710.380107283893
2656,257.1115197090795,473.81691473948445,3705.0,2949.2735679938896
2657,215.0401937395625,632.7512293555811,3762.0,3045.9908090398994
2658,421.1443333528066,547.3574936824209,3705.0,2833.552869606685
2659,252.72490482116064,464.83039094965955,3705.0,2958.708684592525
2660,215.8309560238926,642.7199150768625,3705.0,3054.778485303982
2661,203.5925647223123,584.0701814338029,3705.0,3027.398026363112
2662,207.87200000381526,648.7742539400642,3762.0,3063.544165364778
2663,711.4218881730734,509.68955574656775,3705.0,2763.7697434294964
2664,222.3155613857085,650.332397806006,3705.0,3064.778485303982
2665,249.10996670243145,551.624694979231,3705.0,2965.4520238178698
2666,199.9130439837379,654.8285928032659,3705.0,3073.544165364778
2667,193.66065520570731,582.9052035996912,3705.0,3037.393479778133
2668,194.7541446170377,663.3951415438183,3762.0,2919.503999054511
2722,194.7541446170377,663.3951415438183,3928.0,2919.503999054511
2723,203.00554014734976,669.0444310391749,3762.0,2914.0658953187503
2724,198.82310432009805,678.127780121475,3762.0,2919.3501052271813
2725,188.67872981887973,655.4522620262678,3762.0,2914.0658953187503
2726,207.4386908912921,683.2043604699242,3762.0,2928.903564509102
2727,184.59933071108756,646.3221742435932,3928.0,2923.9305991398255
2728,209.2558548503956,693.0378702780108,3762.0,2937.5477169414544
2729,211.57158560592617,663.8846960458247,3762.0,2920.890460247009
2730,218.71893340419118,696.270538569793,3762.0,2946.16533965789
2731,174.59947509867894,646.268436631254,3762.0,2930.8756562439507
2732,228.55498279020716,694.4671715866599,3762.0,2956.16533965789
2733,219.64840121731314,706.2272493511891,3762.0,2954.339522690823
2734,172.88736634144755,636.4160925648192,3762.0,2939.270109028419
2735,178.03689135505928,627.8439054381761,3928.0,2943.5395773984396
2736,238.5453367507582,694.9062931448896,3762.0,2966.038624118193
2737,248.18637128447497,697.5615620803611,3762.0,2976.038624118193
2738,256.9843133811092,692.8080144720719,3762.0,2984.59660441141
2739,215.7170341420131,715.4220496708941,3762.0,2964.339522690823
2740,173.69080565443318,618.8377109542215,3762.0,2953.5395773984396
2741,177.22397986972507,609.4826759481728,3928.0,2961.9187931996526
2742,178.54285573296798,599.5700291544372,3928.0,2971.9187931996526
2743,181.56324079830785,590.0370718977895,3762.0,2981.84266587267
2744,188.33131669167028,582.6754722956863,3762.0,2991.444161810606
2745,185.14227639624625,573.1976021766056,3762.0,2999.058276123311
2746,190.26733139646973,683.3045310020282,3762.0,2929.3501052271813
2747,172.1615681804105,586.6299393811591,3928.0,2986.3467783039187
2748,217.24790514778496,725.3041766668241,3762.0,2973.5668869716037
2749,164.28183273090056,580.472848408489,3928.0,3073.675214131954
2789,164.28183273090056,580.472848408489,4141.0,3073.675214131954
2790,173.11553873753198,575.7860970615105,3928.0,2786.381201202095
2791,177.14342610795916,566.6331672938813,3928.0,2795.2745163572185
2792,182.20810572435408,579.9484552380918,3928.0,2794.315142532237
2793,191.5881808336215,583.4146045344295,3928.0,2804.315142532237
2794,174.16225998288286,557.0878727182961,3928.0,2805.1087002063573
2795,193.28758514032546,593.2691479029654,3928.0,2811.6412995556784
2796,159.1769771122391,589.0717116538616,3928.0,2786.381201202095
2797,203.2867595423024,593.3976441241128,3928.0,2819.694278504469
2798,154.0721214935776,597.6705748992342,3928.0,2796.381201202095
2799,177.49115060446334,547.6582127440684,3928.0,2814.25265674275
2800,211.40986896016082,599.2298901224826,3928.0,2829.694278504469
2801,180.82004122604383,538.2285527698406,3928.0,2824.25265674275
2802,150.0134224703154,585.0680550346598,4141.0,2791.371313119675
2803,178.5528163280832,528.4889587710095,3928.0,2833.4512877354105
2804,140.8498678283917,581.064398415458,4141.0,2801.371313119675
2805,176.28559143012257,518.7493647721784,3928.0,2843.4512877354105
2806,216.52333392344067,607.8236364574235,3928.0,2839.2727400412737
2807,131.686313186468,577.0607417962561,4141.0,3106.448837152681
2851,131.686313186468,577.0607417962561,4245.0,3106.448837152681
2852,130.51864101512703,567.1291486863731,4245.0,2819.154824222822
2853,135.74806751061038,586.1986929785678,4141.0,2819.154824222822
2854,127.95765607752148,557.4626417604273,4141.0,2829.104471058053
2855,126.85057687733284,547.5241119071487,4245.0,2839.100053267225
2856,123.20481524575844,538.2123761867934,4141.0,2848.932789711623
2857,139.80982183475277,595.3366441608795,4141.0,2829.154824222822
2858,136.4244353719981,544.6359925321703,4141.0,2844.4735725947767
2859,127.62339356316545,529.2415252988932,4245.0,2857.3989663146785
2860,136.32839166327494,524.3198377755847,4141.0,2867.3989663146785
2861,135.32553644528105,604.2748310321509,4141.0,2837.235899949486
2862,146.32170384786778,523.9541718334077,4245.0,2876.8304591593364
2863,139.72027056089857,613.2573870187856,4141.0,2847.0757908264914
2864,154.56177428063987,518.2883762791228,4141.0,2886.6040377661084
2865,164.54664138350324,518.8383116736528,4245.0,2895.759811323422
2866,174.24713391831997,521.2673947479763,4141.0,2905.759811323422
2867,134.83308407229518,621.9818015106362,4141.0,2854.9497169538927
2868,129.9458975836918,630.7062160024867,4141.0,2864.9497169538927
2869,184.24693651808911,521.3302275869245,4245.0,2915.617083878046
2870,194.2257395781449,520.6794668869577,4245.0,2925.617083878046
2871,201.7203488703048,514.0589811375681,4141.0,2934.5430228021214
2872,209.3601682071572,520.5113574827806,4245.0,3202.5272458614445
2912,209.3601682071572,520.5113574827806,4291.0,3202.5272458614445
2913,204.01546266061874,528.9632284366464,4291.0,2912.6166089430235
2914,217.61089292912473,514.8610883243853,4245.0,2912.6166089430235
2915,220.30513785207106,505.2308731505079,4245.0,2921.412501099474
2916,213.4340538671904,497.96532397149076,4245.0,2930.0210002744616
2917,198.6707571140803,537.4150993905123,4291.0,2922.6166089430235
2918,193.32605156754184,545.8669703443782,4245.0,2932.6166089430235
2919,199.09960730811918,554.0318986423148,4291.0,2939.2389412060857
2920,206.56296988230977,490.69977479247365,4245.0,2940.0210002744616
2921,203.42356773464942,481.205347260744,4245.0,2949.5429533518195
2922,196.4272926621633,474.06026957676403,4245.0,2959.5044570143377
2923,211.08271050116355,474.77592021922976,4245.0,2956.57386104629
2924,230.26467490469915,506.129550899942,4245.0,2927.990546112136
2925,206.9548558690523,560.220199705285,4245.0,2949.2389412060857
2926,240.0160725562552,508.3454579018775,4245.0,2937.990546112136
2927,202.7975339441227,569.3150704802053,4291.0,2954.9631264896466
2928,190.8932998351367,465.73110855116136,4245.0,2969.4542485702304
2929,248.71538366129684,513.2771904876631,4245.0,2947.777344875371
2930,258.62342980461455,514.6301951520628,4245.0,2957.6305987106384
2931,267.4291723589726,509.89111316644926,4245.0,2966.7950052742344
2932,203.90594010808815,579.2534524297827,4291.0,2964.9631264896466
2933,276.56737515230674,505.8299249526502,4245.0,2976.7950052742344
2934,285.5496764763922,510.22517954406266,4245.0,2984.9185885240795
2935,293.77962561482343,515.9056669508645,4245.0,2994.9185885240795
2936,197.64687849026913,587.0524361882184,4245.0,2973.4331940007337
2937,303.67444657039624,514.4591130261327,4245.0,3003.5313122283387
2938,313.18225039685166,511.36045744707275,4245.0,3013.5313122283387
2939,323.17123865861686,511.82962000559246,4245.0,3023.2046224550486
2940,194.59602319503793,456.4418760898629,4245.0,2977.2177666125044
2941,187.25164012021318,449.6551215451466,4245.0,2987.2177666125044
2942,330.82326872262456,518.2675106461301,4245.0,3032.4763092318976
2943,340.74458874198785,517.0155485566956,4245.0,3041.5271901814854
2944,349.7043377993125,521.4565953735813,4245.0,3051.5271901814854
2945,199.09257990776686,596.9473817369036,4291.0,2983.3000720025566
2946,359.55823867637696,523.1597211777978,4245.0,3061.3187106145306
2947,200.5382813252646,606.8423272855888,4245.0,2993.3000720025566
2948,193.76417497646156,614.1983780721935,4245.0,3001.355231200751
2949,195.63027852710314,624.0227181283134,4245.0,3011.1677613040733
2950,365.88440460016074,530.9043725388829,4245.0,3070.263653429524
2951,210.52953526593123,606.4241829407589,4291.0,2998.153142692553
2952,192.1487364680599,440.9362656936081,4245.0,2992.915319481805
2953,196.06741139581004,431.7360490216692,4245.0,3002.915319481805
2954,188.12362149845552,425.6618246212467,4245.0,3008.71120820614
2955,374.46942127236343,536.0324802540154,4245.0,3080.263653429524
2956,183.73722693657706,548.7050052625219,4245.0,2941.3375143207354
2957,181.56248945070007,418.1151997960738,4245.0,3018.71120820614
2958,220.52078920659787,606.0060385959291,4291.0,3008.153142692553
2959,381.28264340890087,543.3523165990573,4245.0,3090.0640844787767
2960,182.6944482458206,408.1794728832531,4245.0,3027.017178393433
2961,174.40923684556927,402.5798950372771,4245.0,3035.8142698262563
2962,179.22034417615143,393.8132967087566,4245.0,3041.7974496008082
2963,170.62236820509096,388.7069468185643,4245.0,3050.1947797747707
2964,389.3285801412347,537.4140591021747,4245.0,3095.186902486081
2965,163.20429821388507,382.00081249202634,4245.0,3060.1947797747707
2966,168.57340781363817,373.56442332924826,4245.0,3065.4752986242806
2967,385.1830082527809,552.5603106305837,4245.0,3099.9601029304768
2968,165.40950794890125,364.07813123771336,4245.0,3075.4752986242806
2969,393.92409616577527,557.4176125665666,4245.0,3108.9754270661742
2970,230.5120431472645,605.5878942510992,4291.0,3018.153142692553
2971,402.57745401979315,562.4295381296918,4245.0,3118.9754270661742
2972,411.23081187381104,567.4414636928169,4245.0,3128.9754270661742
2973,240.50329708793114,605.1697499062694,4291.0,2993.5525046650296
3027,240.50329708793114,605.1697499062694,4510.0,2993.5525046650296
3028,242.7817398595063,595.432774064836,4291.0,2908.57266232019
3029,240.86349718522254,615.1632605952071,4291.0,2908.57266232019
3030,250.25005244587112,618.6118226634887,4291.0,2915.176534158346
3031,233.0790557135848,621.4403993522084,4510.0,2916.4571078910535
3032,225.29461424194707,627.7175381092096,4510.0,2926.4571078910535
3033,251.27180287757037,590.1489468582271,4291.0,2917.0546871321408
3034,217.51017277030934,633.9946768662109,4291.0,2936.4571078910535
3035,260.21048602120567,619.5005087674359,4291.0,2925.176534158346
3036,246.34587588392492,581.4463470597028,4291.0,2923.0060682235267
3037,268.21008608331584,625.5010419809335,4291.0,2934.412545986737
3038,218.15316022354597,643.973983812837,4510.0,2944.213019368979
3039,210.12336557995346,649.9340507572373,4291.0,2954.0249353180698
3040,240.20470792507348,573.5541955088786,4291.0,2933.0060682235267
3041,211.34563742395466,659.8590722453431,4510.0,2961.495334062778
3042,244.9895546623107,564.7732364666583,4291.0,2939.734254739228
3043,277.7214803884437,622.4134250402523,4291.0,2942.9281539419567
3044,212.56790926795583,669.7840937334489,4510.0,2971.495334062778
3045,285.9731478975992,628.0623172607101,4291.0,2952.3593143887874
3046,293.9123924935542,634.1424813411934,4291.0,2962.3593143887874
3047,301.8162574802593,640.2685664101373,4291.0,2972.3592303772625
3048,308.0469018227287,632.4468612841655,4291.0,2976.5951663602823
3049,317.8979718256599,630.7274370208291,4291.0,2986.5951663602823
3050,204.01278973094017,674.9619243320078,4291.0,2978.284223139802
3051,327.7808723500425,632.2533063550641,4291.0,2996.330086078474
3052,205.98226721618656,684.7660641940818,4510.0,2987.860850251316
3053,230.2581964542349,572.5212823661233,4291.0,2941.403628094799
3054,194.1462670102755,673.333511177244,4291.0,2988.284223139802
3055,225.71641764924982,563.6121721251066,4291.0,2950.577476365164
3056,207.95174470143294,694.5702040561557,4510.0,2997.860850251316
3057,336.6601852823978,636.8530674194357,4291.0,3006.330086078474
3058,213.01643728202754,703.1927842421597,4291.0,3007.5845304415193
3059,246.8154476877957,554.9413437363909,4291.0,2949.734254739228
3060,185.79876870076984,678.839805028175,4291.0,2996.9064818852175
3061,214.63353812274164,713.0611673351979,4510.0,3017.5220324719235
3062,177.4512703912642,684.346098879106,4291.0,3006.9064818852175
3063,344.30442282058897,630.4059260017445,4291.0,3012.956587042974
3064,169.10377208175854,689.852392730037,4291.0,3016.9064818852175
3065,351.01075451110347,622.9880344376409,4291.0,3022.956587042974
3066,216.25063896345574,722.9295504282361,4510.0,3027.5220324719235
3067,361.008094727146,622.7574078895173,4291.0,3031.328099895077
3068,222.07195507534337,554.2999278978864,4291.0,2960.577476365164
3069,370.5257962459772,625.8255274762411,4291.0,3041.328099895077
3070,377.70792942715116,632.7837573494114,4291.0,3050.806605035344
3071,386.906933080237,636.7052789661454,4291.0,3060.806605035344
3072,395.7119392472053,631.964828945351,4291.0,3068.8292300753205
3073,251.84368910074303,546.297456399485,4291.0,2959.440436713184
3074,219.04062283275755,544.7704460213592,4291.0,2970.5668955413316
3075,212.8740775401169,536.8981071596352,4291.0,2980.2605735848406
3076,206.70753224747622,529.0257682979111,4291.0,2990.2605735848406
3077,402.69465621943175,639.1231572198701,4291.0,3076.778403217443
3078,200.54098695483555,521.153429436187,4291.0,3000.2605735848406
3079,411.8664902311905,643.1078103868026,4291.0,3086.778403217443
3080,204.30896870094057,511.8904756113524,4291.0,3007.5629249435665
3081,197.89033256913984,504.2222874154653,4291.0,3017.3979461605377
3082,217.86773980416987,732.7979335212742,4510.0,3037.5220324719235
3083,195.04395811674135,494.63593500817643,4291.0,3027.1476024377703
3084,419.64879572027303,649.3875971088654,4291.0,3096.597625514213
3085,198.3992593332911,485.2156402279575,4291.0,3036.411405702706
3086,202.5717747788913,476.12772985998913,4291.0,3046.411405702706
3087,195.48838564630145,469.0690048762326,4291.0,3052.818325547795
3088,160.75627377225288,695.358686580968,4291.0,3026.9064818852175
3089,156.06207366022662,704.1884365948841,4291.0,3036.2870920771857
3090,427.7505854107336,655.2494230881612,4291.0,3106.597625514213
3091,418.05867911825436,635.2556261819509,4291.0,3092.6217297609696
3092,219.484840644884,742.6663166143123,4291.0,3047.5220324719235
3093,435.5830711517786,661.4665097946763,4291.0,3116.5926565269056
3094,147.499303378841,709.3536050440463,4291.0,3046.183540965897
3095,138.9365330974554,714.5187734932084,4291.0,3056.183540965897
3096,426.75282794904234,630.3147987099471,4291.0,3102.6217297609696
3097,130.37376281606979,719.6839419423706,4291.0,3066.183540965897
3098,444.8087424521759,665.3248759070385,4291.0,3126.4091239723293
3099,450.28223048448365,673.6939217762033,4291.0,3135.7126693107466
3100,433.86628094252546,623.2863716804115,4291.0,3112.449572022732
3101,459.548990434679,677.4525332253232,4291.0,3145.497208805948
3102,126.27565424568886,728.8056471637296,4291.0,3075.2731353192758
3103,199.9342581423233,460.1116493653066,4291.0,3062.643205615849
3104,196.70890069896123,450.6460765161575,4291.0,3071.2816390736557
3105,190.64175924253934,442.6968756413672,4291.0,3081.2816390736557
3106,445.76148306973937,682.6137223800331,4291.0,3143.724201998464
3107,187.50362767450963,433.20202807746523,4291.0,3091.0055301042344
3108,117.36959110547983,733.3533981840264,4291.0,3085.050509875106
3109,191.62025020833502,424.0886632261054,4291.0,3099.9155601280568
3110,199.16922488623572,417.53023496070415,4291.0,3109.9155601280568
3111,225.00731030826847,751.0031222865706,4510.0,3057.077143439726
3112,231.11049647696376,758.9246826499236,4291.0,3067.077143439726
3113,468.0706983332932,682.6851706569342,4291.0,3155.497208805948
3114,474.5794392140381,690.2770276199783,4291.0,3165.2552969469466
3115,203.1660357782832,408.3636923903993,4291.0,3119.4240165562583
3116,230.14109396184182,768.8775846771555,4510.0,3075.674243760855
3117,108.4635279652708,737.9011492043232,4291.0,3095.050509875106
3118,260.6191837480444,551.092317575284,4291.0,2964.06457684342
3119,199.35842220435828,399.116958974124,4291.0,3128.3298080948666
3120,300.9418862828127,650.2302668176518,4291.0,2979.9158124584415
3121,203.5722131879015,390.04811309678047,4291.0,3137.744099114722
3122,229.17169144671988,778.8304867043873,4510.0,2847.30777490136
3123,483.8931592579533,693.9177169700289,4291.0,3174.901341520095
3124,228.20228893159793,788.7833887316192,4510.0,2344.4002728942364
3225,228.20228893159793,788.7833887316192,4740.0,2344.4002728942364
3226,237.05789991179185,784.1381595480946,4510.0,2867.30777490136
3227,218.8797977687851,785.1652181276708,4740.0,2867.30777490136
3228,246.98398819207605,785.3517375027413,4510.0,2876.4004032502203
3229,208.95066826783918,783.9767790869768,4510.0,2877.1503653183704
3230,205.48411359389817,774.5968537838319,4740.0,2884.370444077589
3231,252.3400964666537,776.9070880635402,4510.0,2884.214398643437
3232,202.01755891995717,765.216928480687,4510.0,2894.370444077589
3233,203.92859404758352,755.4012295885561,4510.0,2903.6289909933153
3234,205.83962917520986,745.5855306964253,4510.0,2913.6289909933153
3235,262.22757251483904,778.4030216839129,4510.0,2893.153060189823
3236,192.01757528432978,765.2350195609393,4740.0,2900.77140728284
3237,271.99593449989015,780.5429058230683,4510.0,2903.153060189823
3238,210.0207562943947,736.5015791326389,4510.0,2923.4862624120506
3239,206.71862913976244,727.0625136993112,4510.0,2932.1728525009157
3240,183.36859245624134,770.2544912502142,4740.0,2910.77140728284
3241,176.30718051052634,777.3352017606724,4510.0,2920.601458044638
3242,208.6724660665584,717.2552449019605,4510.0,2942.1728525009157
3243,166.35413866553498,776.3672358357294,4740.0,2928.850602070325
3244,156.40109682054361,775.3992699107864,4740.0,2938.850602070325
3245,279.4660639823991,787.1910007016445,4510.0,2912.5023279613238
3246,146.44805497555225,774.4313039858434,4740.0,2948.850602070325
3247,204.73027539241275,708.0650799040576,4510.0,2951.2740577359173
3248,202.13437909277278,698.4078897122101,4510.0,2961.2740577359173
3249,136.4950131305609,773.4633380609005,4740.0,2958.850602070325
3250,209.34695588387967,691.4812212466067,4510.0,2968.488531492922
3251,288.7438197473485,790.9223875706181,4510.0,2922.5023279613238
3252,206.5290151950969,681.886472147516,4510.0,2978.3699655743103
3253,130.966050315025,781.7958388970493,4510.0,2965.994955157186
3254,298.627743292102,789.403159029066,4510.0,2931.7912781254327
3255,287.35953231253484,800.8261115317257,4510.0,2928.2574252199083
3256,121.1858058367715,779.7109365143004,4740.0,2975.38554429578
3257,308.4149681532304,791.4550434112159,4510.0,2941.7912781254327
3258,111.40556135851799,777.6260341315516,4740.0,2985.38554429578
3259,204.38828818344967,672.118294842532,4510.0,2988.3699655743103
3260,205.9267799922992,662.2373514182378,4510.0,2998.0283132330846
3261,208.11955629639775,652.4807263828999,4510.0,3008.0283132330846
3262,213.305600398023,643.9305833094772,4510.0,3017.7662145695454
3263,215.63131545349611,634.2047903093797,4510.0,3027.7662145695454
3264,224.00087509104293,628.7320879171838,4510.0,3036.35070172816
3265,318.3948656668165,790.8212882389938,4510.0,2951.609204793805
3266,101.62531688026448,775.5411317488027,4740.0,2995.38554429578
3267,323.97630695854645,782.5238480851287,4510.0,2959.733449548272
3268,221.3421643114525,619.0920019740768,4510.0,3043.922023616018
3269,227.92077822197703,611.5606117294902,4510.0,3053.922023616018
3270,233.6615417932125,603.3725940439222,4510.0,3063.8936747048165
3271,333.8764465487344,783.9335417024771,4510.0,2968.553832230095
3272,241.410004286453,597.0510966745605,4510.0,3073.733264035229
3273,243.18718781878064,587.2102827502745,4510.0,3082.6542247649077
3274,252.55433428687144,583.7093447266394,4510.0,3091.1171196546848
3275,290.2066372612008,810.4122470101801,4510.0,2938.2574252199083
3276,343.8465608758381,783.1610002443787,4510.0,2978.553832230095
3277,348.4037495197173,792.0622378922621,4510.0,2985.200700805192
3278,91.84507240201097,773.4562293660539,4740.0,3005.38554429578
3279,82.06482792375746,771.371326983305,4740.0,3015.38554429578
3280,261.15028469502556,578.5995857714092,4510.0,3101.1171196546848
3281,238.42644343455143,578.4162328921016,4510.0,3092.6054600798816
3282,287.16604088052304,819.9387770001507,4510.0,2947.371070090581
3283,198.8990788478589,648.6099647497085,4510.0,3013.3610967634545
3284,72.28458344550396,769.2864246005562,4740.0,3025.38554429578
3285,62.82702626593455,772.5352108654827,4510.0,3034.6585211887495
3286,55.17541652000948,766.0968206710269,4740.0,2518.9080920511556
3363,55.17541652000948,766.0968206710269,4778.0,2518.9080920511556
3364,64.5754827364716,769.5083826484981,4740.0,2979.187106029944
3365,68.34301419476652,760.2452456684704,4740.0,2983.596358562078
3366,72.11054565306145,750.9821086884426,4740.0,2993.596358562078
3367,81.67435416159063,753.9033356245407,4740.0,2998.3593002850657
3368,91.3444151906122,751.3558035452533,4740.0,3008.3593002850657
3369,72.26928816304711,740.9833687270514,4740.0,3003.2543221031056
3370,76.0870971643174,731.7408401536674,4740.0,3013.2442433527876
3371,100.81551271313232,754.5649018171847,4740.0,3017.5118881134117
3372,81.2617274412874,723.1837844978553,4740.0,3023.196467496846
3373,80.10044966157395,713.2514416766301,4740.0,3032.1642025046967
3374,81.736567149628,703.3861936024414,4740.0,3042.1642025046967
3375,81.7446661610519,693.3861968821412,4740.0,3052.0973758256237
3376,63.47596411946101,779.4477517839537,4778.0,2984.907998244856
3377,86.92125087668668,684.8303234210704,4740.0,3061.430786621699
3378,68.7426692971464,787.948446847967,4778.0,2994.907998244856
3379,110.28661023565245,757.7740000891162,4740.0,3027.5118881134117
3380,90.85861843506248,675.6380910093953,4740.0,3071.430786621699
3381,71.29234680699386,797.6179424188734,4740.0,3004.688080803513
3382,120.196077285647,759.116558387691,4740.0,3037.4197724983796
3383,129.57050457922344,762.597953642104,4740.0,3047.3899943847696
3384,90.70453468717848,665.6392781699309,4740.0,3080.9911918890243
3385,91.04598994393744,655.6451094547434,4740.0,3090.9911918890243
3386,139.14873495727113,765.471540742758,4740.0,3057.3899943847696
3387,90.88275151384092,645.6464418827646,4740.0,3100.984822475857
3388,90.71951308374439,635.6477743107858,4740.0,3110.984822475857
3389,148.60947648550467,768.7110422068658,4740.0,3067.3863016200767
3390,69.30566673591451,807.4186108805231,4778.0,3014.386300367236
3391,73.40659119090162,816.5390504869505,4740.0,3023.7269452612145
3392,88.97864123399718,625.8004718779996,4740.0,3120.9219276164695
3393,158.52836246441342,769.9821444597973,4740.0,3077.2876200774936
3394,168.44724844332217,771.2532467127287,4740.0,3087.2876200774936
3395,87.23776938424997,615.9531694452133,4740.0,3130.9219276164695
3396,177.88547113862336,774.5577818319098,4740.0,3097.1781734530596
3397,187.87696662201017,774.1454494350975,4740.0,3106.931417701439
3398,70.79559309070248,826.1921685801242,4778.0,3033.2188877954927
3399,196.37140490668716,779.4222399584946,4740.0,3116.29342129719
3400,91.62206025247856,606.9655115977667,4740.0,3139.941480525653
3401,101.61855271996598,607.2303480519557,4740.0,3147.741396764082
3402,69.68737257751022,836.1305712331737,4740.0,3043.2188877954927
3403,62.98167752984077,737.2765791827215,4740.0,3010.0638347573954
3404,91.43099175000641,596.9673371230257,4740.0,3149.941480525653
3405,91.23992324753426,586.9691626482846,4740.0,3159.941480525653
3406,206.30667668375685,778.2862933418958,4740.0,3125.8205892349
3407,216.2292793371336,779.528048786096,4740.0,3135.8205892349
3408,94.1613745846028,577.4054226850097,4740.0,3169.693024437553
3409,101.87335478090178,571.0394693823305,4740.0,3179.0941564149953
3410,216.6905127082106,789.5174063118533,4740.0,3141.1164039934115
3411,226.62918607087144,790.623196432236,4740.0,3151.027836236251
3412,101.8898895602239,561.0394830522862,4740.0,3187.792027829739
3413,99.26011881827382,551.3914622270194,4740.0,3197.792027829739
3414,236.6287288037267,790.527566239295,4740.0,3161.027836236251
3415,246.56549033547233,791.6504065045242,4740.0,3170.990586253805
3416,100.38735961267936,541.4551989358506,4740.0,3207.4338653353425
3417,256.3527011638615,789.5984551891512,4740.0,3180.7736796724494
3418,105.88582278075353,533.1025405093775,4740.0,3217.2441385273587
3419,265.4417487941146,785.428417638362,4740.0,3190.7736796724494
3420,274.7467373919684,789.0913655213942,4740.0,3199.174704336637
3421,59.692716517003745,835.8036916954519,4778.0,3047.904092758559
3422,278.2110572007214,779.7106145779633,4740.0,3204.7646949687223
3423,110.64535298532863,524.3078334516218,4740.0,3227.2441385273587
3424,118.53584352545131,518.1645314863727,4740.0,3236.8187940393377
3425,114.76957992191083,508.9008789416878,4740.0,3243.193542751204
3426,287.9661523401727,781.9101869955604,4740.0,3214.218714991802
3427,297.78027760264945,783.8292871316701,4740.0,3224.218714991802
3428,58.24424189919422,845.6982316686675,4778.0,3057.904092758559
3429,113.94664522801517,498.93479754077686,4740.0,3253.193542751204
3430,123.22128760374854,495.1956788207773,4740.0,3259.2952157417176
3431,110.0480208501904,489.72606646854814,4740.0,3262.9411135751766
3432,128.03895464154456,486.4326836528605,4740.0,3269.2952157417176
3433,126.81568104672871,476.50778558223897,4740.0,3278.3256392240773
3434,54.283070733310915,854.8802316139178,4740.0,3067.7328255159955
3435,125.8628620678392,466.5532822800411,4740.0,3288.3256392240773
3436,306.2509149679098,778.5143739031917,4740.0,3232.816136611774
3437,315.3728559295344,782.6119577147366,4740.0,3241.85335995837
3438,324.494796891159,786.7095415262816,4740.0,3251.85335995837
3439,334.1562799976338,789.2894144268914,4740.0,3261.7883906296474
3440,120.82189378298766,457.916810850625,4740.0,3297.8589396936472
3441,119.42018543072088,448.0155375135645,4740.0,3307.8589396936472
3442,344.06834178019693,790.612679789036,4740.0,3271.7883906296474
3443,353.85339007731073,792.6749188205622,4740.0,3281.7743303246048
3444,114.18366308049727,439.4962163155107,4740.0,3317.4391442351366
3445,121.41942149437097,432.5937674619475,4740.0,3323.4097575616292
3446,122.31573895090338,422.6340177152362,4740.0,3333.4097575616292
3447,127.97798231014538,414.39150595359945,4740.0,3342.7575492700516
3448,133.64022566938738,406.14899419196274,4740.0,3352.7575492700516
3449,136.45938192497644,396.5546021837856,4740.0,3362.5082271196866
3450,135.4251004480325,386.6082329051769,4740.0,3372.3796574555295
3451,141.5605436694006,378.71163006108196,4740.0,3381.066069271035
3452,127.52756746675541,380.4739870012666,4740.0,3380.902886512139
3453,319.0946432107625,773.3303468936944,4740.0,3246.6666056006366
3454,148.57363893070598,371.5830611404741,4740.0,3391.066069271035
3455,154.4312262119363,363.478206345799,4740.0,3401.008778896361
3456,160.28881349316663,355.37335155112385,4740.0,3411.008778896361
3457,167.38591642586783,348.3284150742886,4740.0,3420.942172338253
3458,174.48301935856904,341.2834785974534,4740.0,3430.942172338253
3459,170.71249942008583,332.0215576631385,4740.0,3437.5848810434186
3460,358.4940510709036,783.8169130888782,4740.0,3287.734660838789
3461,184.40131110058766,340.0077478577574,4740.0,3439.883058243214
3462,192.80615037489636,345.42611262704327,4740.0,3449.727766471647
3463,173.28638649450107,322.3584781680625,4740.0,3447.5848810434186
3464,55.4070585902377,864.8168634022795,4778.0,3077.232095461738
3465,169.27107010698393,313.20002664457144,4740.0,3456.461526623276
3466,202.75130159301744,344.3801837342859,4740.0,3458.7467892253558
3467,53.96799625247765,874.7127766793874,4778.0,3087.232095461738
3468,354.2971838722304,802.6650663203537,4740.0,3287.5962757394286
3469,52.5289339147176,884.6086899564953,4778.0,3097.232095461738
3470,175.68991789685552,305.53201562146637,4740.0,3464.5821397939967
3471,212.1468601335055,340.95622700087614,4740.0,3468.7467892253558
3472,182.1087656867271,297.8640045983613,4740.0,3474.5821397939967
3473,105.12479990055957,435.26100700696776,4740.0,3327.017125826464
3474,123.26280691278383,371.4289984762718,4740.0,3390.902886512139
3475,115.12253711334029,365.6207278565204,4740.0,3400.2549945443443
3476,95.1433030676921,435.869053859979,4740.0,3336.821910211541
3477,177.32206748705457,289.08405469273816,4740.0,3481.1108823655827
3478,77.88638365990211,841.8556229596487,4740.0,3050.412581813815
3479,51.08987157695755,894.5046032336031,4778.0,2647.380852977819
3589,51.08987157695755,894.5046032336031,4865.0,2647.380852977819
3590,54.831027710810964,885.230782511693,4865.0,3107.6598669566074
3591,64.81840384639685,884.7284699333818,4778.0,3114.513512870081
3592,65.04422698522446,874.7310200630413,4865.0,3122.3075442775003
3593,68.33929741573209,865.289488891775,4865.0,3132.3075442775003
3594,78.15896654556458,863.3989603464695,4778.0,3139.639940856032
3595,81.3489964561978,853.9214232629618,4865.0,3149.5842680775877
3596,89.26428995330079,847.810111713489,4778.0,3158.779962007859
3597,89.16812554503078,837.8105741038502,4865.0,3167.4923176736625
3598,89.07196113676076,827.8110364942113,4778.0,3177.4923176736625
3599,95.88790610536942,820.4937354764248,4865.0,3186.06725645761
3600,105.77914102876534,819.0228610119674,4865.0,3196.06725645761
3601,115.58655739437499,817.0697649488993,4778.0,3206.061266480094
3602,125.55569313289978,817.8548334980514,4778.0,3215.8782711060526
3603,115.11198787389999,807.081032107831,4865.0,3211.2234204779156
3604,112.43696058935984,797.4454610802808,4778.0,3221.2234204779156
3605,115.47278602260513,787.9174096562559,4865.0,3230.390439045513
3606,118.50861145585043,778.3893582322311,4865.0,3240.390439045513
3607,122.71101102172632,769.315228087213,4778.0,3250.35122711276
3608,132.64520837511887,768.1699233487925,4865.0,3257.834068879774
3609,142.56643170155047,769.4226514545958,4778.0,3267.834068879774
3610,145.7368009675674,759.9385195113395,4865.0,3273.2984086892156
3611,144.7571449608407,749.9866214959615,4865.0,3283.2984086892156
3612,152.99314884806475,744.3149162876815,4778.0,3290.524887210756
3613,150.89169057815005,734.5382157634859,4865.0,3299.9202584540894
3614,148.22605589299997,724.9000420918132,4778.0,3309.9202584540894
3615,162.46965160745782,747.5080175155188,4778.0,3300.524887210756
3616,147.07911558733664,714.9660334379391,4865.0,3319.8603198643514
3617,172.34710912136666,749.0687330760633,4778.0,3310.454125839415
3618,146.00487437075276,705.0239005778033,4778.0,3329.8603198643514
3619,153.984838198749,698.9972781984044,4865.0,3337.2583125268957
3620,160.58579963213555,691.4854669551061,4778.0,3347.2583125268957
3621,165.52883959753476,682.7925758422216,4865.0,3357.1544515178566
3622,168.7996207931576,673.3426028067913,4865.0,3367.1544515178566
3623,181.74696130651918,752.4808847282152,4778.0,3320.4332793494655
3624,177.2220131965806,667.9515633705821,4778.0,3376.0485236041163
3625,173.50457956732066,658.6682079851599,4865.0,3382.5646591883487
3626,181.9498081857521,653.3130129763459,4778.0,3391.4316053208668
3627,137.29320871640675,700.1140246601361,4778.0,3337.64644192686
3628,180.12925681614394,643.4801297414743,4865.0,3399.1346341245817
3629,183.38207752912865,634.0239594062288,4865.0,3409.1346341245817
3630,186.09194552689522,624.3981287701392,4778.0,3419.12654293118
3631,181.7407857438976,615.3943846299038,4865.0,3427.8363692064117
3632,191.0519456147353,756.1438435081978,4778.0,3330.4332793494655
3633,201.0110760762956,757.0470159444587,4778.0,3340.231149743704
3634,175.1555842923709,607.8687536369032,4778.0,3437.8363692064117
3635,178.149820269754,598.3275508347538,4865.0,3445.2768923874337
3636,176.2043131976526,588.518626213145,4778.0,3455.2768923874337
3637,211.00958800687002,756.8745074688379,4778.0,3350.231149743704
3638,181.63929975265538,580.1245258356812,4865.0,3463.811362603182
3639,181.6232976672495,570.1245386390262,4778.0,3473.811362603182
3640,220.99013914688814,756.2511304228351,4778.0,3360.2260589693606
3641,230.98875500407993,756.084754522198,4778.0,3370.2259196503355
3642,179.4910186687333,560.3545137530556,4865.0,3483.6977521538947
3643,176.35060900362217,550.8604194236698,4778.0,3493.6977521538947
3644,240.18898138709778,760.0034066503183,4778.0,3379.7881427093866
3645,179.67969834743158,541.4308296053938,4865.0,3502.622376898962
3646,249.38920777011563,763.9220587784387,4778.0,3389.7881427093866
3647,177.45335460223086,531.6818094736982,4865.0,3512.622376898962
3648,175.22701085703014,521.9327893420026,4778.0,3522.622376898962
3649,259.2624937482998,765.508950076856,4778.0,3399.6403436507035
3650,269.24449756491043,764.9092836652814,4778.0,3409.6403436507035
3651,279.0785120902102,766.723714241576,4778.0,3419.4935608938313
3652,288.7469289831965,769.2774790669696,4778.0,3429.4935608938313
3653,298.6286506617726,770.8109642045431,4778.0,3439.4663806854146
3654,307.7157670131592,774.9852086171718,4778.0,3449.3025233306985
3655,291.8749851303288,759.7793074144679,4778.0,3434.0529052625475
3656,316.80288336454583,779.1594530298005,4778.0,3459.3025233306985
3657,326.10303887014584,775.4842513249062,4778.0,3467.696566115439
3658,334.6519429957335,770.2961651410124,4778.0,3477.696566115439
3659,343.58315899398866,774.7943181833745,4778.0,3485.1902966290763
3660,353.457149690122,776.3768186518333,4778.0,3495.1902966290763
3661,288.9937068287277,750.2033878581682,4778.0,3438.7609496768773
3662,166.5290301681212,552.7410015617429,4778.0,3498.7303405463595
3663,184.04521380288585,517.2169334487737,4865.0,3528.5184533374327
3664,158.0212596646452,547.4857336275473,4778.0,3508.7303405463595
3665,193.87709639685494,515.3909858431707,4865.0,3369.5835827341534
3666,200.53015347900174,507.92527546426527,4778.0,3548.5184533374327
3667,198.07631446782239,498.2310156107636,4865.0,3556.1847492362517
3668,195.1849091678282,488.6581489872717,4865.0,3566.1847492362517
3669,190.20386524821012,479.9869782779133,4778.0,3576.054836174104
3670,209.4266070836187,512.4917963785826,4778.0,3554.335930448191
3671,193.7929554937302,470.6532528046892,4865.0,3584.2433710434775
3672,197.3820457392503,461.3195273314651,4778.0,3594.2433710434775
3673,194.22947302196445,451.8294648837135,4865.0,3272.856047271514
3674,191.07690030467862,442.3394024359619,4778.0,3613.07221963404
3675,86.32485650178828,869.1711558752821,4778.0,3149.639940856032
3676,195.00721097124833,433.1441505055226,4865.0,3621.7737128826975
3677,199.94330090627994,424.44731107080383,4865.0,3631.7737128826975
3678,203.8418718106303,415.23855736013525,4778.0,3641.740222293084
3679,195.39477083075076,409.88631623741685,4865.0,3647.0286037831897
3680,189.2149890032398,402.0243637722613,4778.0,3657.0286037831897
3681,212.68165134017354,410.5632715005254,4778.0,3650.6160090953604
3682,219.21209762872007,402.990077242327,4778.0,3660.6160090953604
3683,185.72579314350088,392.6528370955463,4865.0,3666.7892194833603
3684,224.6672235606788,394.60905098855164,4778.0,3670.5707351921433
3685,182.23659728376197,383.2813104188313,4865.0,3676.7892194833603
3686,178.74740142402305,373.9097837421163,4778.0,3686.7892194833603
3687,175.17951508663566,364.56793236867406,4865.0,3696.789042662206
3688,171.69327492972448,355.19530575878827,4778.0,3706.7890291521053
3689,178.5606272001713,347.92622928418785,4778.0,3713.770744599188
3690,184.0971240245754,339.5987324866284,4778.0,3723.770744599188
3691,191.0186443667574,332.38121517436923,4778.0,3733.691830297448
3692,181.76826060655898,445.9930618304035,4778.0,3616.8325036232072
3693,234.60370336753573,393.48372034917287,4778.0,3678.7066793040385
3694,199.37664973401468,326.89088310054177,4778.0,3743.644177667606
3695,204.71291082230513,318.43367803044936,4778.0,3753.2383575116764
3696,162.43205772696945,351.4230576328832,4865.0,3715.099842780064
3697,153.17084052421444,347.6508095069781,4865.0,3725.099842780064
3698,199.56119811646212,309.8628054846431,4778.0,3760.6732553114052
3699,194.4094854106191,301.29193293883685,4778.0,3770.6732553114052
3700,189.2577727047761,292.7210603930306,4778.0,3780.6732553114052
3701,195.59909857436938,284.98881710821166,4778.0,3787.01971563975
3702,203.60105902146086,278.9914319277198,4778.0,3797.01971563975
3703,143.9096233214594,343.878561381073,4865.0,3735.099842780064
3704,134.64840611870437,340.1063132551679,4778.0,3745.099842780064
3705,209.84829981080685,271.1829760931817,4778.0,3806.8601032873935
3706,216.09554060015284,263.3745202586436,4778.0,3816.8601032873935
3707,209.40551031161928,255.9419234891085,4778.0,3822.1075865886046
3708,216.08172992099605,248.49691900775505,4778.0,3831.7377109484155
3709,125.14393057507195,336.9974638473494,4865.0,3755.0873570707518
3710,226.05085465065082,247.71171067579087,4778.0,3835.4189793814016
3711,232.39669699161922,239.98317362253346,4778.0,3845.4189793814016
3712,238.74253933258763,232.25463656927607,4778.0,3855.4189793814016
3713,247.5053253302108,227.4365890850913,4778.0,3865.0579058752014
3714,209.01057202452105,241.4259412816468,4778.0,3836.6289403718424
3715,201.93941412804605,234.35496355553855,4778.0,3846.6289403718424
3716,256.268111327834,222.61854160090655,4778.0,3875.0579058752014
3717,194.86825623157105,227.2839858294303,4778.0,3856.6289403718424
3718,115.63945503143952,333.88861443953095,4865.0,3574.8727015606623
3719,262.12384060724287,214.51234430462307,4778.0,3884.5703914178043
3720,267.97956988665175,206.4061470083396,4778.0,3894.5703914178043
3721,277.9337418777906,207.36242101239202,4778.0,3901.9218864908307
3722,106.1349794878071,330.7797650317125,4865.0,3422.5680027904345
3924,106.1349794878071,330.7797650317125,4997.0,3422.5680027904345
3925,112.98174625065974,338.06823434255523,4865.0,3594.8727015606623
3926,113.44944701738234,323.96077942102306,4865.0,3594.8727015606623
3927,118.31147856821401,315.2223213648945,4865.0,3604.6287432517847
3928,118.90225424089493,346.12724080350074,4865.0,3604.836376502578
3929,127.85410526586588,350.58418630762424,4865.0,3614.3107085641877
3930,137.07309121929097,354.4584988905931,4865.0,3624.3107085641877
3931,145.16771703451568,360.3302135389303,4865.0,3634.178929402222
3932,142.8538969450023,370.0588432776635,4865.0,3640.9476692191156
3933,154.81508217522997,357.6980384228466,4865.0,3642.3460311136087
3934,96.63050394417468,327.670915623894,4997.0,3432.5680027904345
3935,163.51641090804588,362.6262103236098,4865.0,3652.3460311136087
3936,173.41666120519602,361.21729440923514,4865.0,3661.277589557271
3937,181.36602468181,355.1503660005034,4865.0,3671.277589557271
3938,189.61748706929555,360.7995578425204,4865.0,3677.483800172897
3939,198.6343358131286,365.12349571566756,4865.0,3687.483800172897
3940,116.54033730570409,305.38041816336715,4865.0,3613.7083971209395
3941,87.12602840054225,324.56206621607555,4997.0,3604.8727015606623
3942,77.62155285690983,321.45321680825714,4997.0,3614.8727015606623
3943,141.97649922396604,380.0202775739444,4865.0,3650.9476692191156
3944,114.76919604319416,295.5385149618398,4865.0,3623.7083971209395
3945,122.56301894021979,289.27302817709597,4865.0,3630.904928929434
3946,130.3568418372454,283.00754139235215,4865.0,3640.904928929434
3947,68.1170773132774,318.34436740043867,4997.0,3462.5680027904345
3948,143.92298837149943,389.8290073591171,4865.0,3660.7467182944074
3949,58.612601769644975,315.23551799262026,4997.0,3472.5680027904345
3950,127.6077224450495,273.39284729594675,4865.0,3647.5671370144887
3951,122.76015118445054,264.6463592651189,4865.0,3657.5671370144887
3952,131.0145031977784,259.0013904574044,4865.0,3662.3563285080354
3953,49.10812622601255,312.1266685848018,4997.0,3482.5680027904345
3954,141.50972232623835,399.5334469098995,4865.0,3670.4664206701154
3955,140.8533710383975,409.511883810885,4865.0,3680.4664206701154
3956,138.7496306146315,419.28809351758696,4865.0,3690.4129534227295
3957,140.31502533510684,255.32711665526833,4865.0,3672.3563285080354
3958,135.3418757638283,428.6895405805038,4865.0,3700.4129534227295
3959,39.60365068238012,309.0178191769834,4997.0,3492.5680027904345
4029,39.60365068238012,309.0178191769834,5285.0,3492.5680027904345
4030,49.012026032987485,305.6292393473079,4997.0,3502.5680027904345
4031,50.724659844210564,295.77698653748536,4997.0,3509.859517870517
4032,59.230713147873395,290.5189396381846,4997.0,3519.859517870517
4033,60.52637281077427,280.6032315929701,4997.0,3527.9237481667433
4034,55.91391542821915,312.86553140719525,5285.0,3509.3259747884385
4035,64.70171197357337,317.63780883809346,4997.0,3519.3259747884385
4036,67.72637888883654,327.16940839177346,5285.0,3526.039901941763
4037,73.25368003605409,335.50301157574904,4997.0,3537.8768558941533
4038,81.78897496246591,340.7134569040457,5285.0,3547.4011448295496
4039,90.55988729738147,345.5166950631657,4997.0,3557.4011448295496
4040,99.05053475128624,350.79958308142807,5285.0,3567.3934280310527
4041,107.28000199480121,356.4807685992504,4997.0,3577.3934280310527
4042,115.19500411755484,350.3690796839991,5285.0,3583.543636212175
4043,124.2989020522396,354.5065961365153,4997.0,3593.543636212175
4044,130.9154503965848,347.0085105137085,5285.0,3599.6192654801125
4045,139.5172198606036,341.9085534464506,4997.0,3609.6192654801125
4046,146.05283990462627,334.3398236560452,5285.0,3619.358469816045
4047,156.02946462953963,335.02316771158934,4997.0,3627.509563521987
4048,161.71654395993278,326.7977723600081,5285.0,3636.743352975971
4049,168.04855396996385,319.05789837958264,5285.0,3646.743352975971
4050,174.3805639799949,311.3180243991572,5285.0,3656.743352975971
4051,180.71257399002593,303.57815041873175,5285.0,3666.743352975971
4052,187.044584000057,295.8382764383063,4997.0,3676.743352975971
4053,128.37336706623333,363.6388869142852,4997.0,3602.2454284775185
4054,194.96995819754002,301.9365092831451,5285.0,3681.094937907912
4055,202.5428691560683,295.4057344735071,5285.0,3691.094937907912
4056,210.11578011459656,288.8749596638691,5285.0,3701.094937907912
4057,217.68869107312483,282.3441848542311,4997.0,3711.094937907912
4058,223.38641864445725,274.12616194583774,5285.0,3720.935222208235
4059,225.41624506748155,288.6912242636173,4997.0,3716.396506012906
4060,232.5779638863065,295.67046373221905,4997.0,3726.396506012906
4061,238.46798082695685,303.75178172118916,4997.0,3736.325585200565
4062,248.31530755812136,302.0110473216632,4997.0,3743.3631493491566
4063,253.88229477935786,310.3181920344144,4997.0,3753.0802507903286
4064,229.08414621578967,265.90813903744436,5285.0,3730.935222208235
4065,234.7818737871221,257.690116129051,5285.0,3740.935222208235
4066,262.6959491644287,315.0425434587393,4997.0,3762.7699199352096
4067,272.2643995263169,312.1365569357007,4997.0,3771.5520732733
4068,240.47960135845452,249.4720932206576,5285.0,3750.935222208235
4069,246.17732892978694,241.25407031226422,4997.0,3760.935222208235
4070,277.1196824493609,320.8787664811873,4997.0,3778.3296622544967
4071,284.47532503974344,327.6533160664033,4997.0,3788.3296622544967
4072,254.4158993177886,235.58609378073706,5285.0,3770.608589516777
4073,263.69495950702225,231.85795188368178,4997.0,3780.608589516777
4074,132.47919184761628,372.75712154959604,4997.0,3612.2454284775185
4075,292.14711780459567,334.0676434491583,4997.0,3798.3239186555743
4076,268.7772556295248,223.2457357854179,5285.0,3789.54355692011
4077,296.89257981459167,342.8699494147383,4997.0,3807.9697780026577
4078,277.1468357136344,217.7730646628603,5285.0,3799.54355692011
4079,281.8612939589908,208.9541144162158,4997.0,3808.919895593027
4080,290.5985016800187,204.08983633621153,5285.0,3818.7315233238323
4081,299.33570940104664,199.22555825620728,5285.0,3828.7315233238323
4082,308.07291712207456,194.36128017620302,4997.0,3838.7315233238323
4083,310.66388970570273,184.7027678129616,5285.0,3847.1499681895975
4084,313.25486228933096,175.0442554497202,5285.0,3857.1499681895975
4085,323.24785763926377,175.41847989603642,4997.0,3862.7881986226503
4086,136.79558228531155,381.777585705579,4997.0,3622.2440810080707
4087,323.9177090896054,165.44094016750236,5285.0,3871.49987990695
4088,324.58756053994705,155.4634004389683,5285.0,3881.49987990695
4089,325.2574119902887,145.48586071043425,5285.0,3891.49987990695
4090,324.7811705389483,135.49720744385095,4997.0,3901.467011587539
4091,142.5632509568581,389.946673665398,4997.0,3632.174526551956
4092,232.66044398431177,243.2382518721479,4997.0,3755.541961916609
4093,326.541914464639,125.65343881450258,5285.0,3888.8461658525307
4152,326.541914464639,125.65343881450258,5429.0,3888.8461658525307
4153,317.03681224046807,122.54650596874278,5285.0,3864.0554007372575
4154,329.2821470273772,135.2706694710954,5429.0,3864.0554007372575
4155,332.02237959011546,144.88790012768823,5429.0,3874.0554007372575
4156,329.0703951150627,115.97837883533796,5285.0,3864.0554007372575
4157,334.7626121528537,154.50513078428105,5429.0,3884.0554007372575
4158,342.272983716434,161.10773019488929,5285.0,3893.242838616333
4159,352.2435380569001,160.3408885268686,5285.0,3902.484693694203
4160,356.40251907583826,169.43500073665092,5285.0,3909.643667990128
4161,341.3663217867214,171.06654358530935,5429.0,3841.0746980356917
4223,341.3663217867214,171.06654358530935,5679.0,3841.0746980356917
4224,331.5953175711315,168.93875679643122,5679.0,3911.8268685540966
4225,321.82431335554156,166.8109700075531,5679.0,3921.8268685540966
4226,312.05330913995164,164.68318321867497,5679.0,3931.8268685540966
4227,349.7005926907926,176.59283786787813,5429.0,3911.8268685540966
4228,302.2823049243617,162.55539642979684,5679.0,3941.8268685540966
4229,346.58227428578346,186.09421094364887,5429.0,3917.734003642018
4230,292.5113007087718,160.42760964091872,5429.0,3951.8268685540966
4231,357.73751039180075,170.64237957735784,5429.0,3918.20355110731
4232,283.76341543117735,165.2726589874215,5679.0,3960.544047397818
4233,279.46600581422297,174.30218115551588,5429.0,3970.544047397818
4234,365.77442809280893,164.69192128683756,5429.0,3928.20355110731
4235,269.89437117040677,171.40670015138235,5679.0,3975.709035024202
4236,260.3227365265906,168.51121914724882,5679.0,3985.709035024202
4237,276.76448893777825,183.93035889412687,5429.0,3980.4712834798406
4238,250.7511018827744,165.6157381431153,5679.0,3995.709035024202
4239,241.17946723895824,162.72025713898176,5679.0,4005.709035024202
4240,350.3507699938283,195.356955682572,5429.0,3927.734003642018
4241,231.60783259514207,159.82477613484824,5679.0,4015.709035024202
4242,352.06508361082484,205.20891634137388,5429.0,3937.619504906421
4243,222.0361979513259,156.9292951307147,5679.0,4025.709035024202
4244,353.12813683621874,215.15225168923274,5429.0,3947.619504906421
4245,354.83854208931285,225.00489163344,5429.0,3957.60881979453
4246,373.8113457938171,158.74146299631727,5429.0,3938.20355110731
4247,349.5730019966466,233.50630842904087,5429.0,3966.3147016835514
4248,212.46456330750974,154.03381412658118,5679.0,4035.709035024202
4249,202.4655534390293,154.17453246238355,5429.0,4045.472608688535
4250,192.96596503818424,151.05078147766497,5679.0,4055.4344961912584
4251,183.46637663733918,147.9270304929464,5679.0,4033.6450692006883
4252,173.96678823649412,144.8032795082278,5679.0,4043.6450692006883
4253,164.46719983564907,141.67952852350922,5679.0,4053.6450692006883
4254,154.967611434804,138.55577753879064,5679.0,4063.6450692006883
4255,276.7848324230967,193.9303382012357,5429.0,3990.354479996949
4256,372.50576628844766,148.8270561983712,5429.0,3945.437379996425
4257,145.46802303395896,135.43202655407205,5679.0,4073.6450692006883
4258,135.9684346331139,132.30827556935347,5679.0,4083.6450692006883
4259,126.46884623226886,129.1845245846349,5679.0,4125.434496191258
4260,151.75632464376542,148.02613324202065,5429.0,4099.641738696287
4261,116.96925783142382,126.0607735999163,5679.0,4135.434496191258
4262,107.46966943057878,122.93702261519773,5679.0,4145.434496191258
4263,97.97008102973373,119.81327163047916,5679.0,4155.434496191258
4264,88.47049262888869,116.68952064576058,5679.0,4133.645069200688
4265,88.47049262888869,116.68952064576058,0.0,4165.434496191258
4294,272.2087018611181,281.96264021604674,0.0,4412.567928944418
4327,272.5613235470762,394.6758231185289,0.0,4525.281663431666
4351,256.05604624668894,457.85647234439614,0.0,4590.582648227952
4389,492.71123163120495,501.56781710992436,0.0,4831.240825796449


==> imgs/best_HIGH_run/visited_goals_15.csv <==
Indice,X,Y,Reward
0,479,450,207
29,524,438,158
15,639,393,222
39,667,369,190
8,516,584,159
5,357,717,216
32,581,698,222
11,717,691,197
22,817,664,238
30,832,570,28
23,846,558,280
9,896,619,204
16,926,612,171
31,830,467,158
7,939,304,217
18,948,276,143
34,885,109,194
19,881,98,79
24,971,25,246
26,805,71,75
38,694,246,80
36,576,360,21
25,187,669,57
14,155,580,166
35,127,575,213
12,213,521,104
21,241,605,46
6,227,793,219
10,54,765,230
2,49,904,38
1,102,326,87
28,32,306,132
3,326,125,288
33,340,176,144
20,82,114,250


==> imgs/best_LOW_run/full_path_4.csv <==
Id,X,Y,Reward_Coletado,Budget_Usado
START,500.0,500.0,0.0,0.0
0,500.0,500.0,150.0,0.0
78,596.2914175017926,502.13457873094245,382.0,96.31507416216382
472,552.1605682297582,488.975434954648,1077.0,142.3660776517319
578,514.0055799163067,361.068378213057,1165.0,275.8427359013907
629,392.8425848829999,415.628459111348,1201.0,408.7234109187505
724,452.6695331039321,314.6907151096799,1414.0,526.0592191683057
890,387.44876371412107,91.0508083416409,1712.0,759.0153452071289
1041,838.9418176342589,224.9415090284556,1712.0,1229.9428316299736
1115,748.4946181876728,236.17657075236147,1789.0,1321.0851516556922
128,735.1876116827001,392.31762991105785,382.0,1489.292328518536
161,740.9550267259131,400.48689693566416,613.0,1499.292328518536
242,843.7607013474171,514.0874985909625,854.0,1652.5049371081304
1387,878.7746640187142,766.0098437529915,1933.0,1906.8488884297285
396,543.952971606189,699.3950083578213,985.0,2248.232985898713
1449,479.21540726300543,717.1214430655059,1933.0,2315.353614058271
1520,414.0527158167378,921.3037627721153,1933.0,2529.6818577343984
1617,177.86910536731193,776.6052416292654,2112.0,2806.666261385315
1713,108.2830290042643,749.521621382595,2330.0,2881.337169437044
1717,98.5909257468159,747.0592780988593,2330.0,2891.337169437044
1720,88.89882248936748,744.5969348151237,2330.0,2901.337169437044
1724,79.20671923191907,742.1345915313881,2330.0,2911.337169437044
1727,69.51461597447064,739.6722482476525,2330.0,2921.337169437044
1827,150.3606723119785,604.2052214475705,2416.0,3079.180873281243
1866,454.1296029620397,495.52537495121936,0.0,3409.119571017763
1867,464.0823605322963,496.49625946942956,0.0,3419.119571017763
1868,474.03511810255293,497.46714398763976,0.0,3429.119571017763
1869,483.98787567280954,498.43802850584996,0.0,3439.119571017763
1871,493.94063324306615,499.4089130240602,0.0,3449.119571017763
START,500.0,500.0,0.0,3449.119571017763


==> imgs/best_LOW_run/results_rrt.csv <==
Repeticao,Budget_Usado,Reward_Coletado,Budget_Usado%,Reward_Coletado%
1,4482.313716919604,2416,0.8964627433839208,1.0
2,3782.478391521628,2416,0.7564956783043256,1.0
3,3830.7239026850248,2416,0.766144780537005,1.0
4,3449.119571017763,2416,0.6898239142035526,1.0
5,3707.8495710908187,2416,0.7415699142181638,1.0
6,4069.1777563542837,2416,0.8138355512708567,1.0
7,4260.3143755190085,2416,0.8520628751038017,1.0
8,3939.268139620865,2416,0.787853627924173,1.0
9,4068.372740191289,2416,0.8136745480382578,1.0
10,4088.962006545385,2416,0.817792401309077,1.0
11,4032.342783845253,2416,0.8064685567690506,1.0
12,4414.277221801628,2416,0.8828554443603256,1.0
13,4119.883652853775,2416,0.823976730570755,1.0
14,3847.882359030311,2416,0.7695764718060621,1.0
15,3593.536005671416,2416,0.7187072011342832,1.0
16,4464.423153151124,2416,0.8928846306302248,1.0
17,4159.152452034679,2416,0.8318304904069359,1.0
18,4122.221073060549,2416,0.8244442146121098,1.0
19,3779.306801792981,2416,0.7558613603585962,1.0
20,3886.7941054329713,2416,0.7773588210865943,1.0
21,4521.699713652544,2416,0.9043399427305089,1.0
22,4004.793599574956,2416,0.8009587199149911,1.0
23,4069.205418777572,2416,0.8138410837555144,1.0
24,3845.079180109695,2416,0.7690158360219389,1.0
25,4041.0357257452133,2416,0.8082071451490427,1.0
26,4444.092978877565,2416,0.8888185957755129,1.0
27,4097.938324228417,2416,0.8195876648456834,1.0
28,4745.878741937909,2416,0.9491757483875818,1.0
29,4820.250065483079,2416,0.9640500130966159,1.0
30,3855.7585565493623,2416,0.7711517113098725,1.0


==> imgs/best_LOW_run/tree_nodes_4.csv <==
Id,X,Y,Reward_Coletado,Budget_Usado
0,500.0,500.0,150.0,0.0
1,493.59926743087374,507.6831388493588,0.0,9.999999999999995
2,496.88385480978195,517.1283220529984,0.0,17.409473777163736
3,494.9408863314591,491.3741453241558,150.0,10.000000000000025
4,496.68630128767967,481.52764713288997,0.0,18.76721661842964
5,504.7797322340707,475.65428561532616,150.0,28.544996035605475
6,502.0287042782937,525.7033161606556,0.0,27.409473777163768
7,514.4003709732926,472.9260425452568,0.0,38.45924206805631
8,523.7487855005222,476.476696826806,150.0,47.531868922583
9,501.90840549970295,466.07537739024616,0.0,35.078041631305496
10,533.2962594979525,473.5025179034066,0.0,57.36392209642302
11,542.2486527970001,477.9583740746904,150.0,66.09097605235058
12,551.2623800888464,482.28881519635763,0.0,76.09097605235064
13,560.2437941273414,477.8917477794166,150.0,84.08624072287377
14,567.7742186612381,471.31202845870956,0.0,94.08624072287375
15,494.1038802215185,531.8022639116335,0.0,32.3444270205453
16,574.4357002376598,478.77022282510916,150.0,98.30530951973941
17,583.6651932424177,474.92100746673736,0.0,108.30530951973937
18,484.1038802299503,531.8026745636326,0.0,36.868774172283295
19,590.9509983719353,468.0714057546161,0.0,117.98320979319023
20,600.9509666925269,468.0965769119904,0.0,126.88946449555317
21,609.091078934984,473.9050683409416,0.0,136.8894644955532
22,481.1998876546361,541.3717302705726,0.0,46.86877417228328
23,618.8290010658577,471.6306733503913,0.0,145.11345831386635
24,479.48760926412155,551.2240448571749,0.0,56.831228473015955
25,628.6452552373395,473.5388541701426,0.0,155.11345831386635
26,501.17868191011263,456.10203775485843,0.0,45.07804163130552
27,587.8739346622093,483.99219788813906,150.0,112.7224926013283
28,638.4615094088213,475.4470349898939,0.0,165.11345831386635
29,592.082676082001,493.06338830954076,150.0,92.34357485048392
30,483.0553299011949,560.5659595140213,0.0,66.15247459985623
31,498.220609819369,446.5495611385058,0.0,54.9490591512167
32,646.0538462374775,468.9388538707002,0.0,173.11954182375146
33,500.47300837430254,436.8065276914867,0.0,64.3864512950977
34,641.8683897910232,484.84879897658107,0.0,172.51363471956722
35,653.6461830661337,462.4306727515065,0.0,183.11954182375143
36,490.70220885964994,434.67780111335014,0.0,69.00128456522098
37,487.8414778924814,425.0957231375934,0.0,79.00128456522097
38,488.81146692834693,568.7431770435144,0.0,76.1524745998562
39,659.999489509066,454.7082704541515,0.0,193.04416153489663
40,669.500283364785,457.8283531631726,0.0,199.62814085192022
41,473.858711411573,564.4930714752907,0.0,71.24481783953703
42,467.90911829362744,572.5306296698479,0.0,81.24481783953702
43,675.6031902423301,449.90657762709407,0.0,209.36996107362307
44,483.189051691746,416.2438910985909,0.0,88.90747880374553
45,466.4107539485353,582.4177376539532,0.0,90.65527192973562
46,457.81981998176406,587.5359261595258,0.0,99.32665577623222
47,680.402262624832,441.1333852624239,0.0,219.36996107362307
48,473.19762702792855,415.8298461888765,0.0,96.3304173701835
49,689.2840027203748,436.53831258887146,0.0,228.49782400160296
50,695.3056683239877,428.5546077246956,0.0,238.49782400160296
51,699.6056923752573,419.52633030546974,0.0,248.3961862091436
52,705.6931195022667,411.5926532907842,0.0,258.3876968066064
53,459.8898167074685,597.3193362784758,0.0,106.92119533015486
54,596.2914175017926,502.13457873094245,150.0,96.31507416216382
78,596.2914175017926,502.13457873094245,382.0,96.31507416216382
79,587.1586313109891,506.2079331708445,150.0,112.34357485048392
80,580.9884233513746,514.0774016239938,150.0,121.75523754646426
81,604.1402467990895,495.93813792497224,382.0,112.34357485048383
82,572.1429549604502,509.4128878288425,150.0,127.6974756780898
83,566.4241023040244,501.2095516603016,150.0,137.6974756780898
84,557.7795202389685,496.18250472193756,150.0,147.22569357306784
85,584.635692371179,523.3885470259933,150.0,129.70844494310884
86,611.9890760963865,489.741697119002,150.0,122.34357485048388
87,617.5416117715878,481.4248859767663,382.0,132.09784186392193
88,626.1996038031854,476.42097011208665,150.0,141.8212766065552
89,633.6039003809767,483.14230868324256,382.0,148.25168524944556
90,643.4878163379343,484.66158658928873,150.0,158.25168524944561
91,650.5467992088487,477.5784544552581,382.0,166.0847526962357
92,648.0628647023225,493.55365791511093,150.0,166.0690319114454
93,552.754969051053,487.53647179579065,150.0,157.03134018751427
94,657.6057820797631,470.4953223212275,382.0,176.0847526962357
95,548.9246205983746,478.2991328537,150.0,167.03134018751427
96,667.3287082300717,472.83299361455465,150.0,183.52470306850614
97,546.4126567380898,468.6197714303093,150.0,176.9829435865538
98,673.7952038694535,465.2051214246281,382.0,193.11659356593867
99,624.4113647167568,466.5821591590411,150.0,148.45327047075693
100,680.2616995088354,457.5772492347015,382.0,203.11659356593864
101,686.7281951482172,449.94937704477496,382.0,213.11659356593862
102,693.194690787599,442.3215048548484,382.0,223.1165935659386
103,577.9162788580325,530.7945906418076,150.0,138.75236908226435
104,538.3467601287233,462.7086537790517,150.0,185.87156762490096
105,531.681079298494,455.2542122124746,150.0,195.87156762490093
106,522.0999937469062,452.390159200892,150.0,205.11809323927753
107,512.1080188147697,452.79070502293405,150.0,215.1180932392775
108,502.74749239798894,456.309304915043,150.0,224.8634474166174
109,696.2614398551074,432.8033616453281,150.0,232.7346617358558
110,492.85255005756943,457.75502829099486,150.0,234.8634474166174
111,703.2237067351994,425.62514181793534,382.0,242.59349525839517
112,710.1859736152913,418.4469219905426,382.0,252.59349525839517
113,485.506515187913,450.97006169610347,150.0,242.91223721841158
114,475.5790690296615,449.76764214577264,150.0,252.91223721841158
115,719.7297730721051,415.4609729072324,150.0,261.9780395028089
116,470.1178369709465,458.14469081465734,150.0,259.89124544192515
117,577.338671387965,540.7778951854206,150.0,148.5667572917588
118,460.92343263809084,462.07698390698465,150.0,269.89124544192515
119,575.0982734850678,550.5236951647292,150.0,158.56675729175873
120,571.1654626646819,559.7178780567026,150.0,168.4873862252457
121,720.766778452881,405.5148872530546,382.0,269.3025034115668
122,727.5590749504396,421.6820686385251,150.0,270.26524740229087
123,451.76298327522176,458.0662274359045,150.0,278.2462668446167
124,568.9184939583544,569.4621651846963,150.0,178.48738622524567
125,444.5025407347217,464.942707212367,150.0,286.56032043021247
126,472.70523090504514,440.1894870815914,150.0,259.6482363911488
127,726.5501574389543,397.3569140057679,150.0,279.3025034115668
128,735.1876116827001,392.31762991105785,382.0,1489.292328518536
160,735.1876116827001,392.31762991105785,613.0,1489.292328518536
161,740.9550267259131,400.48689693566416,613.0,1499.292328518536
196,740.9550267259131,400.48689693566416,854.0,1499.292328518536
197,746.1813535344842,391.96131730199636,613.0,299.4082946736308
198,738.5431365693353,410.19167853406213,613.0,299.40829467363085
199,738.5417102381477,385.50873252496774,613.0,304.57963296608125
200,744.1999402716531,377.2634652225731,613.0,314.2391022803234
201,729.5555714295167,414.57615944490175,613.0,307.5316193992088
202,745.675437082228,417.2009787412006,854.0,306.77616168527527
203,744.8620222504663,427.16784165344484,613.0,316.77616168527527
204,722.1810352841397,407.82218160658095,613.0,315.9410764769554
205,712.4449748963467,405.5398301601014,613.0,325.9410764769554
206,702.7089145085537,403.2574787136219,613.0,335.9410764769554
207,749.8581703051584,369.0181979201784,613.0,324.2391022803234
208,694.5506051577191,409.0403835663828,613.0,344.1746263916851
209,755.5164003386637,360.77293061778374,613.0,334.2391022803234
210,684.9161425114274,406.36136704586454,613.0,354.0025508940885
211,746.944717610542,436.94855635315463,854.0,326.56448891623916
212,753.1735177130885,444.77173021563004,613.0,336.24351510927784
213,675.9809441944766,401.8711297429196,613.0,364.0025508940885
214,762.6280007742009,448.02945181931824,854.0,345.7673953400999
215,772.4143692058451,445.9734866153037,613.0,355.5218600748207
216,667.6560283755078,407.4115066801941,613.0,371.29458181114853
217,658.4799309258917,411.38633190844604,613.0,381.2945818111485
218,761.1746303721691,352.5276633153891,613.0,344.2391022803234
219,766.8328604056744,344.28239601299447,613.0,354.2391022803233
220,779.6685295810533,452.85659327223993,854.0,363.47843473996807
221,772.4910904391797,336.03712871059986,613.0,364.2391022803233
222,786.9226899562616,459.73969992917614,854.0,373.4784347399681
223,766.8096881662409,327.80781110747836,613.0,370.7137034822262
224,648.9226905374679,414.3289763242532,613.0,391.2642921953934
225,794.1768503314698,466.62280658611235,854.0,383.4784347399682
226,638.92299327193,414.25116502949766,613.0,401.06023584061137
227,801.4310107066781,473.50591324304855,854.0,393.47843473996824
228,630.2209663941851,419.1781040608847,613.0,410.5844507283252
229,808.6851710818863,480.38901989998476,854.0,403.4784347399683
230,628.4637240453749,429.02249837072156,613.0,419.15964471027104
231,626.9389106435236,438.9055618679139,613.0,429.1596447102711
232,811.9459678083833,489.84244280962264,613.0,412.90641768031105
233,624.2978514520576,411.12101343322354,613.0,416.0165930931992
234,617.2564146482183,404.02043826373637,613.0,426.0165930931992
235,608.1181803875177,399.9593208563524,613.0,435.67276609145324
236,598.93601106465,395.9985423310891,613.0,445.67276609145324
237,593.2637854159318,387.7628968682232,613.0,454.8926986633976
238,587.5915597672137,379.52725140535733,613.0,464.89269866339754
239,819.8996511931417,495.9037067549576,854.0,422.621842805765
240,827.8533345779002,501.96497070029255,854.0,432.6218428057651
241,835.8070179626586,508.02623464562754,854.0,442.6218428057651
242,843.7607013474171,514.0874985909625,854.0,1652.5049371081304
285,843.7607013474171,514.0874985909625,985.0,1964.4574675064139
286,836.4440102340515,507.27089891432047,854.0,452.6209032632254
287,827.2767879845155,511.2661506244901,985.0,459.3445214155142
288,820.224945669199,518.3563918023282,985.0,469.3445214155142
289,810.9427860973393,522.0768102845063,854.0,478.93201691481113
290,840.0330243454885,497.93714416567263,854.0,459.19587004730033
291,801.2634943672554,519.5645778900158,985.0,488.34442533891496
292,837.7621129432122,488.19840906284685,854.0,469.19587004730033
293,791.2790600877654,520.1223162861705,854.0,498.3444253389149
294,784.478050322853,527.4535007864793,985.0,506.8912912799333
295,838.1238589389487,478.204954213068,854.0,479.0202044087663
296,838.4856049346853,468.21149936328914,854.0,489.0202044087663
297,830.8316597882414,461.7758856633202,854.0,496.99492170462077
298,777.6770405579407,534.784685286788,854.0,516.8912912799333
299,823.1777146417975,455.34027196335126,854.0,506.99492170462077
300,767.76949415003,536.1413444831586,985.0,525.7235635134773
301,761.0572411898843,543.5538784762689,854.0,535.6826850608344
302,751.9125244031542,539.5073793856354,985.0,541.9338590233695
303,743.9819952949657,533.4158518215366,854.0,551.9338590233695
304,736.2800823428042,539.7939813966807,985.0,557.5689281144523
305,824.2251704425073,445.3952814482447,854.0,514.6575912629363
306,727.5375020322106,534.9393661170916,985.0,567.5689281144523
307,721.4738906113805,526.987472220844,854.0,577.1451890153105
308,711.9578394966899,530.0607068657409,985.0,583.8945889222572
309,817.6263539767622,437.88158586940926,854.0,524.6575912629363
310,704.2144235341027,536.388384894082,985.0,593.8945889222572
311,819.01666637995,427.97870591348016,854.0,532.836304581756
312,695.1113518668235,540.5277189251042,854.0,603.7279569396691
313,689.2279818475188,548.613877297035,985.0,613.2351188767346
314,686.5973962879905,558.2616759896903,985.0,623.2351188767346
315,820.4069787831379,418.07582595755105,854.0,542.836304581756
316,765.5329426810274,552.4963667296679,854.0,542.230801779078
317,759.781350737915,560.6767817631442,854.0,552.230801779078
318,680.6515472747998,566.3020043108684,854.0,632.8928162809993
319,688.1125106269734,533.3851548687323,854.0,610.2741795720243
320,764.577003278725,569.4518439684975,854.0,559.2132052761494
321,671.1793914371806,569.5079774529668,985.0,642.3189908680914
322,769.372655819535,578.2269061738509,854.0,569.2132052761493
323,662.5400412955792,574.5440105277997,985.0,652.3189908680914
324,821.7972911863258,408.17294600162194,854.0,552.836304581756
325,681.1136693871233,526.2425908123605,854.0,620.2741795720244
326,823.1876035895136,398.27006604569283,854.0,562.836304581756
327,824.5779159927015,388.3671860897637,854.0,572.836304581756
328,825.9682283958894,378.4643061338346,854.0,582.836304581756
329,814.715473471362,386.7142409868413,854.0,577.1650896499212
330,655.6062152775274,581.7497066601237,854.0,662.127669513598
331,806.5109953241823,380.9970267760169,854.0,587.1650896499212
332,827.3585407990772,368.5614261779055,854.0,592.836304581756
333,798.1740641668252,375.4747465515545,854.0,597.1637010252407
334,789.9722777547134,369.7536715083395,854.0,607.1636450106934
335,674.19212628733,519.0250953244712,854.0,630.2738898268784
336,645.9426706676393,584.3218469309296,985.0,671.5823964986536
337,639.2437760636669,591.7464554111708,854.0,681.3022465002969
338,629.5569528979341,594.2294892320888,985.0,690.7305849977297
339,619.8701297322013,596.7125230530067,985.0,700.7305849977297
340,613.8013189938281,604.6604495890163,854.0,709.6262176594854
341,828.7488532022651,358.6585462219764,854.0,602.836304581756
342,604.8873649025973,600.1281849829469,985.0,716.0977574233539
343,597.9731867308772,607.3527361945938,854.0,725.6816895647282
344,589.6129335260674,601.8658275611766,854.0,731.4707095017933
345,776.7676038771832,584.9585288032536,854.0,578.938012436565
346,595.6570710811592,617.0808196799023,985.0,735.4003517359973
347,590.5999977890377,625.7078707240374,854.0,745.4003517359973
348,667.1898336623389,511.88591483971,854.0,640.2738632263842
349,660.1875410373477,504.7467343549488,854.0,650.2738632263842
350,655.4410007857247,495.9450097716798,854.0,660.0765784026058
351,579.6136017255067,601.7502267727112,854.0,741.4707095017933
352,569.6142699249459,601.6346259842459,854.0,751.4707095017932
353,560.476168694786,605.6960427207246,854.0,761.0106891973026
354,852.6102505780242,518.7442655397223,854.0,452.6209032632254
355,830.139165605453,348.7556662660473,854.0,612.836304581756
356,831.5294780086408,338.8527863101182,854.0,622.836304581756
357,832.9197904118287,328.94990635418907,854.0,632.836304581756
358,648.3368755196242,488.90715468624694,854.0,670.0559398942701
359,550.5931676079641,604.1708248615722,854.0,770.6601502987118
360,585.0188571677683,634.0055131220693,985.0,755.3907705254672
361,781.4292608074329,593.8055031258485,854.0,588.9123018754098
362,540.5948551852309,603.9871166760743,854.0,780.6601502987118
363,534.3662837285716,596.1637607715222,854.0,788.755034541985
364,579.4377165464988,642.3031555201011,854.0,765.3907705254672
365,781.9033068326428,363.84675113823306,854.0,617.1623965216994
366,533.280740682742,610.8064809458931,854.0,789.2007020086944
367,774.041933874427,357.6662321299431,854.0,627.1606959650363
368,641.2327502535237,481.86929960081414,854.0,680.0559398942701
369,525.1930250032816,592.1823886011655,854.0,798.755034541985
370,783.1156312053396,603.6622853026578,854.0,598.6896695353511
371,762.1857756824031,559.0766453526098,854.0,549.6134566993777
372,518.6134807340019,584.6518111194189,854.0,808.2659491022583
373,576.1558505817593,651.7492846632731,985.0,775.2249408950611
374,634.1286249874232,474.83144451538135,854.0,690.0559398942701
375,509.5718919138508,588.9237745564485,854.0,814.712426700171
376,782.3969111693891,613.6364239376439,854.0,608.6896695353511
377,791.1118683258196,618.5404551122574,854.0,615.5804878983027
378,526.4379575674224,618.098690435252,854.0,799.2007020086944
379,627.0244997213227,467.7935894299485,854.0,700.0559398942701
380,500.09724488628467,592.1223779552826,854.0,824.712426700171
381,571.0796302395058,660.3650833515487,985.0,785.2249408950611
382,491.40639564141696,597.0690070502302,854.0,834.6204669653896
383,621.6799140710486,459.3416426585304,854.0,709.9281407045469
384,614.1564549443378,452.75396000309604,854.0,719.8492981156415
385,567.1940554082958,669.5793282056356,854.0,795.1804971502412
386,481.4064002348683,597.0594222182042,854.0,844.0443195158637
387,560.7202191428831,677.200971336131,985.0,804.9927056270238
388,472.78561502201916,602.1271694804424,854.0,853.9160228798004
389,559.7707341607073,687.1557931963464,854.0,814.2602723039106
390,551.8618528834481,693.2754007770839,985.0,823.3463955731482
391,463.3054439871894,605.3093632442435,854.0,863.9160228798004
392,616.4956629379196,460.91603679306394,854.0,712.6319938972019
393,454.7160614356854,610.4301549197482,854.0,873.8019056616814
394,795.9201654943153,627.3085950711904,854.0,625.5804878983029
395,766.8961104850954,350.6707187042908,854.0,637.1329691953645
396,543.952971606189,699.3950083578213,985.0,2248.232985898713
425,543.952971606189,699.3950083578213,1077.0,2248.232985898713
426,549.35644398706,690.9805870331452,1077.0,805.0745143790484
427,559.0448951427729,693.4572610535533,985.0,811.2924981958932
428,550.4054432143357,681.0357592004889,985.0,814.5346382089461
429,555.8784116282169,672.6663735157053,1077.0,824.5153600055811
430,548.1670557413923,666.2996639741339,985.0,829.4397675609254
431,534.1658086727965,701.4471881051214,985.0,805.0745143790484
432,529.4642015105679,710.2729962886297,985.0,813.1923255135805
433,567.6455865131752,698.5590360339977,985.0,821.2924981958932
434,575.4398440801892,704.8239820815742,985.0,827.7627831609823
435,553.7956236240498,658.034119612731,1077.0,839.2951049340772
436,519.8757730532277,707.4336231679446,985.0,820.5678201195915
437,559.4241915067072,649.7685752513282,985.0,849.2951049340772
438,510.28734459588753,704.5942500472595,985.0,830.5678201195915
439,567.7014444502562,644.157239963849,1077.0,858.9404514985977
440,570.3709067289786,634.5201257099616,985.0,868.0659809811112
441,501.954658449033,710.1229335775421,985.0,838.689595395095
442,567.0174904362389,625.0991597739448,1077.0,878.0108005677182
443,572.7745959827583,616.9226240939496,985.0,885.8268870715752
444,564.8305912324971,610.8486806856006,1077.0,892.4281055299732
445,492.42653322080247,707.087339791286,985.0,848.6017902717276
446,482.65910290745614,709.231472500314,985.0,858.0057328586329
447,561.3960667487714,601.4569800104998,1077.0,902.4281055299732
448,479.65669347034793,718.7701064471621,985.0,865.9094719185554
449,558.1826497940768,591.9873468879717,985.0,912.4267314326256
450,564.3923453728528,584.1490000712679,1077.0,919.9935219830489
451,476.6542840332397,728.3087403940102,985.0,875.9094719185554
452,582.5275171669456,614.7134323016799,985.0,895.8268870715752
453,470.0487212182676,715.9975860769478,985.0,872.31663846516
454,569.7948795123851,575.7339763118727,985.0,929.9935219830489
455,460.06450084423136,716.5591406358998,985.0,882.31663846516
456,567.693211926776,565.9573207814983,1077.0,938.482245989552
457,571.9064695347514,556.8882270931059,1077.0,948.4822459895521
458,569.2759386734427,547.2404134865055,985.0,957.2659528293632
459,591.750440608641,618.5783622090165,985.0,904.8748304768703
460,575.8323368706576,539.6896755967654,1077.0,966.1231815631381
461,579.7676302815689,530.4965550291867,1077.0,976.1231815631381
462,586.3808994243193,522.9955770099184,985.0,985.8707155756643
463,473.6518745961315,737.8473743408583,985.0,885.9094719185554
464,582.2148912544949,513.9046817883818,1077.0,992.8945662378912
465,450.08028047019513,717.1206951948518,985.0,892.31663846516
466,576.8784636705561,505.44758177470237,985.0,1002.8945662378912
467,568.2344876312357,500.4194928503043,1077.0,1012.3188295743704
468,469.12579238750004,746.7644691503077,985.0,895.8416597158343
469,559.2505940054418,496.0274938384167,985.0,1022.3188295743704
470,596.2170672294496,521.1928560361353,985.0,995.0214034598037
471,440.0960600961589,717.6822497538038,985.0,902.31663846516
472,552.1605682297582,488.975434954648,1077.0,142.3660776517319
473,430.84785525046885,713.8782114874143,985.0,911.8204811743639
474,421.5996504047788,710.0741732210248,985.0,921.8204811743639
475,603.1992514587873,514.0340081268982,985.0,1004.9276482249762
476,411.9470324684319,712.6870197482657,985.0,930.7588031590958
477,542.6095144781527,486.0127719238689,985.0,1041.7409865827792
478,403.86376905236904,706.7996729310195,985.0,939.8561081248195
479,609.6782578829419,506.4167595583032,985.0,1014.9276482249762
480,466.2067272389479,756.3289377010693,985.0,905.8342906983504
481,616.1572643070965,498.7995109897082,985.0,1024.927648224976
482,394.30709220326503,703.855198852037,985.0,949.8561081248195
483,622.6362707312511,491.1822624211132,985.0,1034.927648224976
484,626.3725874945994,481.9064909144447,985.0,1044.669151589421
485,463.2876620903957,765.8934062518309,985.0,915.8342906983504
486,538.970441590334,476.69842017416875,1077.0,1050.070022431115
487,384.36298799676524,704.911035738243,985.0,959.4481323240832
488,374.41888379026545,705.9668726244489,985.0,969.4481323240832
489,632.9227873979894,474.35037542924795,985.0,1054.653895836775
490,369.37186385662415,714.5998089609121,985.0,977.2976737620427
491,639.4729873013794,466.7942599440512,985.0,1064.653895836775
492,533.3221314796351,468.44635419688905,1077.0,1060.070022431115
493,360.63760643090325,719.4693825789243,985.0,987.2976737620427
494,460.3685969418436,775.4578748025925,985.0,925.8342906983504
495,646.0231872047693,459.23814445885444,985.0,1074.653895836775
496,652.5733871081593,451.6820289736577,985.0,1084.653895836775
497,662.5009754534155,450.48078393323857,985.0,1093.31425137848
498,526.0376816010191,461.5953112130849,985.0,1069.9536886230321
499,525.271030725663,451.62474220047005,1077.0,1078.7190667366197
500,582.2554695085636,712.1415807327778,985.0,841.2407863839383
501,350.6588856274767,720.1214033817079,985.0,996.8082749611935
502,343.6169586240482,713.0213143626613,985.0,1005.4987736048154
503,651.3342481113032,441.7590992376135,985.0,1092.9220208034785
504,457.4495317932914,785.0223433533541,985.0,935.8342906983504
505,333.6595183148119,713.9429338546407,985.0,1014.8956179039199
506,323.70207800557563,714.8645533466201,985.0,1024.8956179039199
507,314.4749871137885,718.7195233432217,985.0,1034.6658491758465
508,371.5651688732644,696.382702802681,985.0,974.8272297286006
509,560.7167347925231,705.7695154794449,985.0,813.0093435449792
510,524.5043798503068,441.6541731878552,1077.0,1088.7190667366197
511,668.8743541646793,442.77493915133374,985.0,1103.2296266724836
512,462.09890587813203,793.8757788797028,985.0,944.3332949853014
513,514.7278375481737,439.55197894977863,985.0,1094.747495695351
514,675.2520119683377,435.0726355388139,985.0,1113.2296266724836
515,681.6252320486607,427.36665955859127,985.0,1123.229625842992
516,304.5072215428562,719.5218010525828,985.0,1044.647389237628
517,690.7647351937953,423.30839856894625,985.0,1132.6986239079051
518,296.60279752105856,713.3964373177807,985.0,1053.3139162518928
519,515.1672926775708,429.5616396567793,1077.0,1103.9968468133018
520,505.25815497041714,428.2166527049222,985.0,1109.5178886894728
521,458.70657609666614,803.2828027796288,985.0,954.1379662538029
522,288.72880397047936,707.232005019066,985.0,1063.3139162518928
523,455.3142463152002,812.6898266795548,985.0,964.1379662538029
524,516.5009275246489,419.6509677272551,985.0,1113.9968468133018
525,511.9711900509033,410.7357291763836,1077.0,1123.092133598686
526,592.037394561628,714.2185839239716,985.0,846.8346793897553
527,278.8271863458313,708.6312792649734,985.0,1071.717151943507
528,451.9219165337343,822.0968505794808,985.0,974.1379662538029
529,697.0000788783976,415.49043917183434,985.0,1142.6571971197288
530,599.0472523524685,625.4162374912326,985.0,914.8748304768703
531,270.48500432408935,714.145624114194,985.0,1081.717151943507
532,513.1951376721436,400.8109142047854,985.0,1133.092133598686
533,263.21186548478335,707.2825743967448,985.0,1087.390608818589
534,448.5295867522684,831.5038744794068,985.0,984.1379662538029
535,255.3842176867184,713.5057512341366,985.0,1096.8314893213094
536,697.4997345590493,430.7002713729133,985.0,1139.4503779118982
537,247.55656988865343,719.7289280715283,985.0,1106.8314893213094
538,495.3490172632635,426.8716657530651,985.0,1119.5178886894728
539,243.7744272986294,728.9861089290425,985.0,1116.181649713864
540,704.4344803857521,408.80241448382327,985.0,1152.6306460805515
541,704.9741425983838,398.8169868667276,985.0,1161.1393426656623
542,509.45630830441013,391.53615518047786,1077.0,1142.4557146678762
543,512.1365259492934,381.9020266067014,985.0,1152.0306311361553
544,711.3543672884339,391.116809407443,985.0,1171.1393426656623
545,720.6317344100445,387.3844563573071,985.0,1180.526527484233
546,706.0015697902044,435.96513582532714,985.0,1149.4503779118982
547,485.4398795561098,425.526678801208,985.0,1129.5178886894728
548,445.13725697080247,840.9108983793328,985.0,994.1379662538029
549,257.17901820089924,699.3073155514576,985.0,1097.390608818589
550,508.2209894831873,372.7004737930404,1077.0,1161.3318611474713
551,504.30545301708116,363.49892097937936,985.0,1171.3318611474713
552,441.7449271893366,850.3179222792588,985.0,1004.1379662538029
553,438.3525974078707,859.7249461791848,985.0,1014.1379662538029
554,434.96026762640474,869.1319700791108,985.0,1024.137966253803
555,249.83097281170598,692.5245263789743,985.0,1107.3116597452654
556,514.0055799163067,361.068378213057,1077.0,275.8427359013907
578,514.0055799163067,361.068378213057,1165.0,275.8427359013907
579,521.6287920280433,367.54036686411865,1077.0,1086.4404640054747
580,530.8115233587553,363.5808914811971,1077.0,1093.433181796145
581,515.1753955550437,375.17932451305717,1165.0,1090.599816890057
582,506.1501253030789,379.4856566970624,1077.0,1100.599816890057
583,498.40172985533684,385.8072362453565,1165.0,1110.4570163097906
584,489.82172175389894,390.9437195733991,1077.0,1120.4570163097906
585,507.76594272600425,353.25384510266616,1077.0,1086.4404640054747
586,480.0345763549083,392.99598294319753,1165.0,1130.1808700608713
587,539.9942546894672,359.6214160982756,1077.0,1103.433181796145
588,546.2946578919533,367.3870403156906,1077.0,1109.3772786323857
589,471.8720728842271,387.21899955295675,1077.0,1138.7890493060295
590,465.5041348200539,394.92934097281966,1165.0,1144.839369454347
591,457.92297799281624,401.4505418714907,1077.0,1154.839369454347
592,555.358728722996,363.16298776276943,1077.0,1119.2005465785596
593,451.9161784690071,409.44543771076,1165.0,1164.7227701268475
594,445.90937894519794,417.4403335500293,1165.0,1174.7227701268475
595,437.3267459153742,422.572429639872,1077.0,1184.3485047460656
596,440.64785360790313,432.0048335590553,1077.0,1190.208515487918
597,427.53669351248976,420.53407884847803,1165.0,1193.3541101210863
598,503.6235431045212,344.1521680387434,1077.0,1096.2885081162383
599,420.028395424689,427.139036064443,1077.0,1202.2394752042471
600,410.95417433438047,422.936832879898,1165.0,1210.1098007731564
601,401.0923665294094,421.28010513587617,1077.0,1220.1098007731564
602,495.1420282880156,338.85463026942125,1077.0,1105.589892288105
603,445.2149391538575,440.9009973174365,1077.0,1200.208515487918
604,393.83094901089464,428.15555534817554,1077.0,1228.0106362195754
605,564.1494592775927,358.3961170579483,1077.0,1129.2005465785596
606,499.09209364202803,329.6678471709134,1077.0,1111.4651212177635
607,569.5473962550354,366.81409047127977,1077.0,1133.8514454357232
608,494.8854420957456,320.5956874077611,1077.0,1121.4651212177635
609,490.67879054946314,311.5235276446088,1077.0,1131.4651212177635
610,386.5695314923799,435.0310055604749,1077.0,1238.0106362195754
611,486.4721390031807,302.4513678814565,1077.0,1141.4651212177635
612,482.2654874568983,293.37920811830423,1077.0,1151.4651212177635
613,381.32312501207326,443.5442434311911,1077.0,1247.841354363451
614,392.8425848829999,415.628459111348,1165.0,408.7234109187505
629,392.8425848829999,415.628459111348,1201.0,408.7234109187505
630,400.87335636381,421.58720977092486,1165.0,1219.3211390228346
631,385.7290168686431,422.6567697266466,1165.0,1219.3211390228346
632,377.6380905139731,428.5335809983573,1165.0,1229.2640279794612
633,375.19367876238624,438.2302222306967,1165.0,1238.1234200522483
634,410.0412467832095,417.5934915462772,1201.0,1226.6316942891467
635,368.0205024714619,445.1976853198936,1165.0,1248.1234200522483
636,360.62342994110276,451.9269733937247,1165.0,1258.1207484522126
637,419.3745195855645,421.1837587782282,1201.0,1236.6316942891467
638,352.4914677438391,457.74686951154973,1165.0,1268.089214387757
639,428.4817165497343,417.05350897273024,1165.0,1245.080068374411
640,345.0868192673929,464.46782040708996,1165.0,1278.087198187683
641,346.56740158096136,474.35760685638945,1165.0,1285.7247227456526
642,392.67918382692983,405.62979419572673,1165.0,1219.3211390228346
643,431.1273045762458,407.4098134158403,1201.0,1254.7383098172688
644,348.0479838945298,484.24739330568895,1165.0,1295.7247227456526
645,392.51578277085974,395.6311292801055,1165.0,1229.3211390228346
646,340.62131551841225,490.9440041523169,1165.0,1303.344726001089
647,337.145798024915,458.3899769057719,1165.0,1283.4483538897866
648,433.77289260275734,397.76611785895034,1201.0,1264.7383098172688
649,436.29876923617013,423.28998933407877,1165.0,1253.6865010423885
650,331.25634018483555,494.45074580255294,1165.0,1313.344726001089
651,436.41848062926886,388.1224223020604,1165.0,1274.7383098172688
652,446.0864975521133,425.33947083272267,1165.0,1263.6865010423885
653,326.437237820495,503.2129517121403,1165.0,1322.0987958091666
654,434.80459460407275,378.25351294501,1201.0,1284.2781706035448
655,453.8353204520865,431.6605264142574,1165.0,1273.1183439698902
656,319.01794756282095,509.9177359795409,1165.0,1332.0987958091666
657,433.19070857887664,368.38460358795965,1165.0,1294.2781706035448
658,309.3022606680696,512.2853145237832,1165.0,1341.48732873459
659,311.75839122850374,521.978994045518,1165.0,1346.176263774153
660,307.05571032296797,530.8042301500485,1165.0,1356.176263774153
661,308.8789363396519,540.6366177996526,1165.0,1365.054774960361
662,303.447739214704,549.0331705321707,1165.0,1374.7588288008935
663,440.76128103522876,361.85111809527484,1201.0,1301.7286912274615
664,463.69701552872993,430.0031277852892,1165.0,1281.9040760614726
665,308.5072602082895,557.658786296594,1165.0,1382.0810007160853
666,313.89120607254796,566.085714973801,1165.0,1392.0810007160853
667,438.8454747498369,352.0363493116074,1165.0,1311.5767774356716
668,443.13410500481865,343.0026540247353,1201.0,1320.7259250105437
669,473.6899387498408,430.3792733647969,1165.0,1291.9040760614726
670,329.60604176658535,451.82095296267505,1165.0,1293.4483538897866
671,297.19139778448164,529.1624816482795,1165.0,1362.4181784438344
672,483.5654742275192,428.8064418324592,1165.0,1301.8085405942147
673,489.5712549786517,436.80210300395254,1165.0,1309.0350114046787
674,293.8777002581996,551.9339211886369,1165.0,1383.8341825078378
675,447.4227352598004,333.9689587378632,1201.0,1330.7259250105437
676,497.1056750930831,443.37724661753634,1165.0,1319.0350114046787
677,445.04668920422796,324.25533916832075,1165.0,1339.570547390559
678,505.61384939700923,438.12263245339346,1165.0,1325.1318630750754
679,514.1220237009354,432.8680182892506,1165.0,1335.1318630750754
680,286.14154159864273,558.2704698702272,1165.0,1393.8341825078378
681,442.67064314865553,314.5417195987783,1165.0,1349.570547390559
682,278.4053829390859,564.6070185518175,1165.0,1403.8341825078378
683,523.766842766348,435.5095074895797,1165.0,1343.4719718627507
684,532.1735696379831,430.0940718371388,1165.0,1353.3952989412132
685,270.66922427952903,570.9435672334079,1165.0,1413.8341825078378
686,539.2444558525507,437.16532124163854,1165.0,1359.0379034451425
687,547.5062985831827,431.5313213575151,1165.0,1368.7952425479536
688,266.49080793721646,580.0287660133077,1165.0,1423.322317160522
689,262.3123915949039,589.1139647932076,1165.0,1433.322317160522
690,258.1339752525913,598.1991635731075,1165.0,1443.322317160522
691,439.532310132249,305.046938617727,1165.0,1359.5548169108977
692,256.6530300245328,608.0888956843171,1165.0,1453.123235717664
693,437.1909207283891,295.32490716028497,1165.0,1369.5533709673064
694,434.84953132452915,285.60287570284294,1165.0,1379.5533709673064
695,452.6695331039321,314.6907151096799,1201.0,526.0592191683057
724,452.6695331039321,314.6907151096799,1414.0,526.0592191683057
725,459.4477224897605,322.0430037771523,1201.0,1336.6569472723897
726,453.5803233081217,330.1407582092961,1201.0,1342.1338129297521
727,449.2943105428913,339.17569565104316,1201.0,1352.1338129297521
728,441.22807109114405,345.0863454551743,1201.0,1361.5232098506465
729,449.89532369118916,305.08323041626255,1414.0,1336.6569472723897
730,469.29795610444165,320.3187944696128,1201.0,1344.2119957988273
731,447.1211142784462,295.4757457228452,1414.0,1346.6569472723897
732,478.22661233738995,324.8220264061039,1201.0,1354.2119957988273
733,437.1649189018259,354.22367516830377,1201.0,1371.4616123164967
734,444.34690486570327,285.86826102942786,1414.0,1356.6569472723897
735,487.8936888793035,322.26319246604737,1201.0,1362.909106832423
736,430.2180449271372,361.4167928497958,1201.0,1381.2184932515172
737,497.56076542121707,319.70435852599087,1201.0,1372.909106832423
738,507.22784196313063,317.14552458593437,1201.0,1382.909106832423
739,423.27117095244853,368.6099105312878,1201.0,1391.2184932515172
740,415.5496561095814,374.96429551579917,1201.0,1401.1858781325768
741,407.82814126671434,381.3186805003105,1201.0,1411.1858781325768
742,400.91449000379384,388.54373594748307,1201.0,1421.1505792167816
743,407.3734702462337,396.17797292492696,1201.0,1426.052125039484
744,516.8949185050442,314.58669064587787,1201.0,1392.909106832423
745,391.4597957142417,391.8008444644211,1201.0,1430.6229174517646
746,388.3077701725778,401.2910886648987,1201.0,1439.0788916361082
747,526.5619950469577,312.02785670582136,1201.0,1402.909106832423
748,441.5726954529603,276.2607763360105,1414.0,1366.6569472723897
749,380.5250111042166,407.57031324153564,1201.0,1449.0788916361082
750,532.5970968485447,320.0014096306148,1201.0,1409.518669933684
751,542.3555241374783,322.1861514566883,1201.0,1419.518669933684
752,551.7892945522676,325.50337556142483,1201.0,1429.483941827715
753,381.95267330985877,417.4678776200371,1201.0,1456.4592183601267
754,561.2773215339178,322.34468216138106,1201.0,1438.441131419871
755,373.00522258051274,421.93365027949085,1201.0,1465.2916233709864
756,570.9878955371026,319.95621978389426,1201.0,1448.441131419871
757,578.7877937797742,326.2141417556009,1201.0,1456.3740440618321
758,438.79848604021737,266.65329164259316,1201.0,1376.6569472723897
759,363.392262445294,424.6888267599901,1201.0,1475.2916233709864
760,357.3311677071422,432.642639089631,1201.0,1484.274732639732
761,350.43464144177346,439.8840426463374,1201.0,1494.274732639732
762,345.4225500636467,448.5373044600876,1201.0,1504.1356379921515
763,340.83570540422323,457.4232965864806,1201.0,1514.1356379921515
764,588.1693199755185,322.75192191299067,1201.0,1465.8485234165955
765,336.24886074479974,466.3092887128736,1201.0,1524.1356379921515
766,597.5508461712628,319.28970207038043,1201.0,1475.8485234165955
767,339.33179481746345,475.8222019103967,1201.0,1532.5959051671248
768,606.9323723670071,315.8274822277702,1201.0,1485.8485234165955
769,387.8903777023185,425.5142225385553,1201.0,1466.4592183601267
770,611.5022896924061,324.72219164624016,1201.0,1490.820320881011
771,620.7419864370312,320.8975342671585,1201.0,1500.5594332608273
772,342.4406147090736,485.3266871085297,1201.0,1542.5959051671248
773,630.1360632729454,324.3255541622204,1201.0,1509.4583153853705
774,339.39549203383257,494.8517712495089,1201.0,1551.625581112013
775,344.9879988207403,503.1417572469875,1201.0,1560.5921794996232
776,346.6026939687198,513.0105342522244,1201.0,1570.5921794996232
777,436.02427662747436,257.0458069491758,1201.0,1386.6569472723897
778,639.2633120648748,320.2398070469152,1201.0,1519.0924337763634
779,348.2173891166993,522.8793112574613,1201.0,1580.5921794996232
780,426.82106139138756,253.13417949781243,1414.0,1394.0974496714298
781,342.6027784647098,531.1543428118764,1201.0,1589.1716604689216
782,647.3812600765883,314.40037898595614,1201.0,1529.0924337763634
783,339.71212176930334,540.727435513261,1201.0,1599.1716604689216
784,631.845049524869,334.17844033789174,1201.0,1517.8701373479562
785,334.01180518437883,548.9436628002604,1201.0,1608.9267794903924
786,342.290828277973,554.5523860610155,1201.0,1613.2350521261894
787,416.9133797118875,254.48985045261614,1201.0,1404.0974496714298
788,328.3114885994543,557.1598900872599,1201.0,1618.9267794903924
789,634.9785864818208,343.67480522870216,1201.0,1527.8701373479562
790,436.1971379168532,267.17410480434336,1414.0,1377.2146088670995
791,415.1635704843842,244.64413221231774,1414.0,1408.5188919417717
792,407.78598312379444,237.89348744778852,1201.0,1418.5188919417717
793,656.5458395170856,310.39906874069703,1201.0,1538.9802663769233
794,344.1904064286521,564.3703085932757,1201.0,1623.2350521261894
795,322.6111720145298,565.3761173742594,1201.0,1628.9267794903924
796,639.8707003267821,352.3964577170749,1201.0,1537.77760398795
797,406.43618471615605,227.9850039988072,1414.0,1427.3256411340606
798,635.3168572576126,361.29940741374156,1201.0,1545.4979854667326
799,405.08638630851766,218.0765205498259,1414.0,1437.3256411340606
800,642.3091037453373,368.44842756023024,1201.0,1554.0137225843755
801,648.7821253617325,376.0707625800047,1201.0,1564.0137225843755
802,410.8990123701685,209.93936021790313,1201.0,1445.914941554913
803,658.7300543048665,377.08993368553985,1201.0,1572.569671641006
804,395.5206039565466,215.16176361403876,1201.0,1444.165635115209
805,665.7104189575829,306.3977584954379,1201.0,1548.9802663769233
806,408.9996066568062,200.12140432392772,1414.0,1455.7022428922685
807,407.10020094344384,190.3034484299523,1414.0,1465.7022428922685
808,668.0477336944186,296.674746625602,1201.0,1556.8869854283143
809,326.4832782370869,464.15675572008274,1201.0,1529.9890804414065
810,405.2007952300815,180.4854925359769,1414.0,1475.7022428922685
811,408.14248580425624,259.2931222605692,1201.0,1413.7652345471877
812,403.30138951671915,170.6675366420015,1414.0,1485.7022428922685
813,410.35645871128486,163.5805063288245,1201.0,1493.3759359018075
814,667.5028986528613,381.8896422231341,1201.0,1582.569671641006
815,665.6709488063223,286.9613078114787,1201.0,1566.8869854283143
816,354.02006023910116,566.208216634154,1201.0,1629.7708698788033
817,407.42629450056796,154.01943224176534,1414.0,1502.8537507340573
818,670.986817419965,278.49126997906683,1201.0,1575.306459799231
819,404.49613028985107,144.4583581547062,1414.0,1512.8537507340573
820,363.99859211383006,566.8631224480081,1201.0,1639.7708698788033
821,680.5877087202488,275.69432767717103,1201.0,1585.306459799231
822,401.56596607913417,134.89728406764704,1414.0,1522.8537507340573
823,342.8000306623048,433.42550424775055,1201.0,1498.8269428385865
824,398.6358018684173,125.33620998058788,1414.0,1532.8537507340573
825,675.7862052512581,387.49203740706696,1201.0,1592.5475605920315
826,690.1886000205326,272.89738537527523,1201.0,1595.306459799231
827,312.76531008043406,567.1251178816132,1201.0,1637.3926786436587
828,684.1598637371872,392.95846618287925,1201.0,1602.5475605920315
829,699.9754387183929,270.84365990626395,1201.0,1605.2917807199633
830,395.7056376577004,115.77513589352873,1414.0,1542.8537507340573
831,386.896069013156,111.0431700972596,1201.0,1551.3500291872845
832,387.17241636363855,101.04698921945025,1414.0,1559.875330276115
833,387.44876371412107,91.0508083416409,1414.0,759.0153452071289
890,387.44876371412107,91.0508083416409,1712.0,759.0153452071289
891,397.0374461458271,93.88932366199617,1414.0,1569.613073311213
892,404.1110153190939,100.95788922730075,1712.0,1578.9981417976132
893,409.41323552148674,109.43647760776464,1414.0,1588.9981417976132
894,404.6588321184238,118.23395726281036,1414.0,1596.2828931702302
895,404.77762379720235,128.23325166476957,1414.0,1606.2828931702302
896,401.45137351210144,137.6638433238791,1414.0,1615.9757411881626
897,419.07023395128056,112.03308719084792,1712.0,1597.6109930573564
898,428.23306009813336,116.0384107736,1712.0,1607.6109930573564
899,437.3340039699025,120.18242098629356,1414.0,1617.6104164641126
900,447.0099095923665,122.70766362516397,1712.0,1627.5370817484963
901,401.61373730043795,147.6625251370101,1414.0,1625.968086728423
902,401.77610108877445,157.66120695014112,1414.0,1635.968086728423
903,400.7059890055227,167.60378509312187,1414.0,1645.9299968475511
904,395.6478094563614,176.23018756741243,1414.0,1655.522191144031
905,390.5437918847345,184.82954827786781,1414.0,1665.522191144031
906,456.68581521483054,125.23290626403438,1712.0,1637.5370817484963
907,385.48632737697005,193.4563699841918,1414.0,1675.5221181115464
908,464.4493352536455,131.5359021078311,1414.0,1647.0837275503243
909,474.151196324269,133.95951341460457,1712.0,1657.0612516324713
910,385.8785514261239,203.4486750383455,1414.0,1684.716887022304
911,482.4265703160304,139.573619335985,1414.0,1666.7760072235365
912,386.2707754752778,213.4409800924992,1414.0,1694.716887022304
913,396.2607928830386,213.88769274358017,1414.0,1699.439795305652
914,492.150253984956,141.9081376817406,1712.0,1676.7372955542774
915,400.41316509312907,222.98482443598016,1414.0,1709.439795305652
916,376.3444545185677,214.65265342486978,1414.0,1699.4283837350242
917,400.60996188242456,232.9828877996383,1414.0,1719.024017149119
918,501.8739376538816,144.24265602749622,1712.0,1686.7372955542774
919,511.59762132280724,146.57717437325184,1712.0,1696.7372955542774
920,521.0798304465186,143.40105880007036,1414.0,1705.961618789582
921,396.79259259919996,242.2255979950027,1414.0,1729.018250615849
922,397.04778758886016,252.22234124054282,1414.0,1738.5904591967285
923,403.10444595475974,260.17953229258995,1414.0,1748.0493632881069
924,387.78627029637454,255.99385253457208,1414.0,1745.470565786935
925,384.0194289918344,265.2572701860876,1414.0,1755.470565786935
926,378.4415140782749,273.55708134159534,1414.0,1765.3650744489644
927,374.70956800168364,282.83461218128616,1414.0,1775.361178227785
928,368.8218856220656,290.91763118390736,1414.0,1785.2126421201656
929,365.13341255038836,300.21253120486034,1414.0,1795.202922677739
930,359.9304368914142,308.7523815719407,1414.0,1805.1409180599767
931,356.2731695178874,318.05960432411206,1414.0,1815.1283317204386
932,387.78074552210927,241.70891520154913,1414.0,1734.539568916255
933,350.59139921248993,326.2886678307757,1414.0,1825.0089567281536
934,530.7655485840294,145.88839958104384,1712.0,1715.9175939410566
935,412.051327432253,264.6464453013341,1414.0,1758.0493632881069
936,538.5018313382054,152.224796755104,1414.0,1725.4906860117776
937,418.78616493985817,272.0384655763438,1414.0,1767.71025362797
938,548.2196848109194,154.58346669446826,1712.0,1735.4176212111347
939,464.7705494511278,141.53074184838403,1414.0,1655.7300026906114
940,351.646220702384,336.2328797967616,1414.0,1833.8813740535134
941,352.7010421922781,346.1770917627475,1414.0,1843.8813740535134
942,557.9375382836333,156.94213663383252,1712.0,1745.4176212111347
943,357.0354286128816,355.18892256214053,1414.0,1853.5886092534456
944,567.6553917563473,159.30080657319678,1712.0,1755.4176212111347
945,365.45241394560367,360.5884001210106,1414.0,1863.1241204840117
946,350.4571297275611,362.7205879673076,1414.0,1860.5763556294123
947,342.66694562712235,368.9905984681976,1414.0,1870.5763556294123
948,342.29503830713395,378.9836803224275,1414.0,1878.7727264023597
949,335.6006002887997,386.41230735699327,1414.0,1888.7727264023597
950,372.05636985773793,368.0975789250202,1414.0,1873.1241204840117
951,377.0005029422289,376.7898483664746,1414.0,1883.0199814788123
952,330.5255644629898,395.0288038240468,1414.0,1898.671633476624
953,573.9228420821968,167.0930505640514,1414.0,1764.3535920378729
954,379.0905413153419,96.54081001127147,1414.0,1569.613073311213
955,383.0671033196911,384.7394621847789,1414.0,1893.0199814788123
956,324.4238357824787,402.95148689920694,1414.0,1908.671633476624
957,583.6897608936441,169.2395120546436,1712.0,1774.2823730058983
958,318.3221071019676,410.8741699743671,1414.0,1918.671633476624
959,593.4566797050915,171.3859735452358,1414.0,1784.2823730058983
960,599.0009486262328,179.70829786780737,1712.0,1792.8303633602325
961,604.8711611930639,187.80401305673405,1414.0,1802.8303633602325
962,320.1512458129664,420.7054593901012,1414.0,1926.9324813281069
963,313.9056332782165,428.51521764921364,1414.0,1936.8571168109236
964,308.82363526367544,407.7470254722421,1414.0,1924.9922782687986
965,307.6600207434666,436.32497590832605,1414.0,1946.8571168109236
966,304.0536518923747,445.6520388817317,1414.0,1956.6240634436804
967,614.7418884823105,189.40674284722394,1712.0,1811.3191984390423
968,296.82639743739435,452.5633913574029,1414.0,1966.3777092772061
969,290.54515192841785,460.3445194797231,1414.0,1976.3777092772061
970,624.6126157715571,191.00947263771383,1712.0,1821.3191984390423
971,284.26390641944135,468.1256476020433,1414.0,1986.3777092772061
972,391.69433540469805,389.7962266198131,1414.0,1902.6432989278073
973,276.9434219517517,474.9381733567333,1414.0,1996.3271902689542
974,369.15728547662854,95.38736801330772,1414.0,1578.411581919573
975,273.7728005705658,484.4222210188429,1414.0,2005.7591851513869
976,300.44992653960986,402.28067365366076,1414.0,1934.9922782687986
977,634.4833430608037,192.61220242820372,1712.0,1831.3191984390423
978,276.8012700531041,493.9526130670922,1414.0,2015.3421613354892
979,274.20924991862734,503.6108443556081,1414.0,2024.9527714133046
980,644.2225862624438,190.34347109565059,1414.0,1840.940475173941
981,654.0621139416894,192.1277622852715,1712.0,1850.903961686483
982,267.576407504454,511.0945200239373,1414.0,2034.80862128995
983,260.94356509028063,518.5781956922665,1414.0,2044.80862128995
984,428.7817938964911,272.3341034651908,1414.0,1776.4615493656836
985,250.95255253970595,518.1543228171502,1414.0,2052.8694454507695
986,663.901641620935,193.91205347489242,1712.0,1860.903961686483
987,248.17055535190545,527.7595553311016,1414.0,2060.5390740041685
988,669.4769962437242,185.61052224082817,1414.0,1867.6399413166832
989,668.9109636526323,202.56691874147816,1414.0,1869.0551138608032
990,241.63132453667612,535.3251657060255,1414.0,2070.5390740041685
991,239.01021572447425,544.9755433460248,1414.0,2080.0404089692383
992,678.8172260472679,203.93292217069367,1712.0,1878.8731705782943
993,688.7234884419036,205.29892559990918,1712.0,1888.8731705782943
994,698.6297508365392,206.6649290291247,1712.0,1898.8731705782943
995,281.8191197593711,510.0985158182315,1414.0,2032.2498220643993
996,708.5360132311748,208.0309324583402,1712.0,1908.8731705782943
997,236.38910691227238,554.6259209860241,1414.0,2090.0404089692383
998,713.930479771649,216.45113024364818,1414.0,1917.0358256748611
999,398.35504599277493,397.25510954300483,1414.0,1912.6432989278073
1000,671.6926070563101,194.57395081919137,1414.0,1868.7033472322867
1001,229.59286012432287,561.9615211385192,1414.0,2099.462304553007
1002,723.8983961727625,217.25153178063422,1712.0,1926.7902646927503
1003,405.4773577730255,404.2745593009919,1414.0,1922.6331419195044
1004,726.5425842991032,226.89561126768322,1414.0,1933.4111841281244
1005,220.3609891613562,565.8050297599656,1414.0,2109.462304553007
1006,267.48688674916866,471.6864135312991,1414.0,2003.5284364635288
1007,736.5425614973334,226.9169662407717,1712.0,1942.7055259239803
1008,290.4754372044075,401.5668371864396,1414.0,1944.353350017803
1009,746.5425386955636,226.93832121386018,1712.0,1952.7055259239803
1010,756.5425158937938,226.95967618694866,1712.0,1962.7055259239803
1011,766.5424930920241,226.98103116003713,1712.0,1972.7055259239803
1012,218.30626870172472,575.5916596105716,1414.0,2117.1588528240113
1013,223.1814912449808,584.3227652194695,1414.0,2127.1588528240113
1014,281.8113918399381,396.5734097140099,1414.0,1954.353350017803
1015,376.24304428544247,189.64038810663,1414.0,1680.6104502138064
1016,776.5424702902543,227.0023861331256,1712.0,1982.7055259239803
1017,228.68391893877703,592.6728124932605,1414.0,2137.14538349455
1018,359.28117730731657,93.81813653642195,1414.0,1588.411581919573
1019,233.54236844638768,601.4132626179393,1414.0,2147.1446697377564
1020,230.4264189951264,610.9154128491862,1414.0,2155.4710151123795
1021,222.5280004936693,617.0485185205276,1414.0,2165.4710151123795
1022,536.5420928371299,162.03088797471858,1414.0,1733.0625172435375
1023,786.5424474884845,227.0237411062141,1712.0,1992.7055259239803
1024,227.79451142113516,625.5493339314681,1414.0,2170.339726681325
1025,208.70895362272933,578.4008486883106,1414.0,2126.6211094842683
1026,796.5424246867148,227.04509607930257,1712.0,2002.7055259239803
1027,236.75113170822738,629.9966874178517,1414.0,2180.339726681325
1028,222.44490190515964,633.9981017722,1414.0,2180.339726681325
1029,712.6029835960423,198.89530155230588,1414.0,1914.8612394072613
1030,214.1321827403118,639.5567616904151,1414.0,2189.9067207633234
1031,806.542401884945,227.06645105239105,1712.0,2012.7055259239803
1032,807.8137162266911,236.9853098498773,1414.0,2017.7338279832238
1033,817.5161507301862,234.5639951851986,1712.0,2025.995986101936
1034,572.9277370705765,150.8036085122166,1414.0,1761.61600345048
1035,727.244727516351,228.47999304665967,1414.0,1934.9791456948847
1036,436.64040349964563,278.51813573428575,1414.0,1786.4615493656836
1037,827.2185852336812,232.14268052051992,1712.0,2035.995986101936
1038,211.45798621337894,649.1925633143247,1414.0,2199.090299418535
1039,829.2813735960073,222.3577480132283,1414.0,2042.9492435796503
1040,206.54640389083445,657.9032670223421,1414.0,2209.090299418535
1041,838.9418176342589,224.9415090284556,1712.0,1229.9428316299736
1101,838.9418176342589,224.9415090284556,1789.0,1229.9428316299736
1102,839.6275853146976,234.91796745258918,1712.0,2040.5405597340578
1103,830.7615254591094,239.54322232525587,1712.0,2047.2775609969115
1104,831.8199296980392,217.92162924145575,1712.0,2040.5405597340578
1105,822.2894116381581,214.8935563377298,1789.0,2049.989569444941
1106,813.3440982840584,210.4235038775268,1789.0,2059.989569444941
1107,804.9858355670088,204.93356359071325,1712.0,2069.9549194386345
1108,796.8788167770065,210.7881554926778,1789.0,2076.4588883715664
1109,789.4877689499918,217.52406018460908,1712.0,2086.4588883715664
1110,781.3733145982955,223.36834205445726,1789.0,2096.425903465045
1111,773.3572123596828,229.3468121681325,1712.0,2106.425903465045
1112,765.241642924448,235.189545496112,1789.0,2116.4251954975593
1113,849.5796053527079,233.9395518133838,1712.0,2044.473517119415
1114,756.547811986275,230.248158684855,1712.0,2123.2594523023145
1115,748.4946181876728,236.17657075236147,1789.0,1321.0851516556922
1116,741.4966471178714,243.31998736531514,1712.0,2143.194603893089
1117,733.4321181180181,249.23297070797102,1789.0,2153.1348833322163
1118,724.8255662990123,254.32485305016706,1789.0,1350.9110492560822
1119,716.2190144800064,259.41673539236314,1789.0,2173.1348833322163
1120,706.2824439715472,258.292205921687,1712.0,2182.0976699011385
1121,699.1313634583638,265.2823452260192,1789.0,2191.201238696764
1122,691.1220618961017,271.26992307392607,1712.0,2201.201238696764
1123,691.7698986854039,281.2489163845976,1789.0,2208.783120227632
1124,684.5577729857455,288.17605453049356,1789.0,2218.783120227632
1125,683.8615589272513,298.15178938987884,1712.0,2227.444549796747
1126,675.7187566490475,303.95650911249066,1789.0,2236.8704350259895
1127,667.5759543708436,309.7612288351025,1789.0,2246.8704350259895
1128,658.8148172820502,314.5822740445325,1712.0,2256.836657666092
1129,650.6812602688964,320.39994112969447,1789.0,2266.8357271121445
1130,700.8522037389198,249.89503431358258,1712.0,2191.212539811584
1131,642.5477032557426,326.21760821485645,1712.0,2276.8357271121445
1132,633.4614408907861,330.3937112110929,1789.0,2286.745463922424
1133,624.686196385509,335.1890301653028,1712.0,2296.745463922424
1134,621.3336946111546,344.6103215764073,1789.0,2305.43220360869
1135,614.1562232140712,351.5733600183557,1712.0,2315.43220360869
1136,619.4293137273548,360.0700956526283,1789.0,2321.0088297208613
1137,691.8143146026092,245.615249276953,1712.0,2201.212539811584
1138,620.1220887680789,370.0460699280036,1712.0,2331.0088297208613
1139,618.5417244262067,379.92040274328474,1789.0,2340.8789707963765
1140,615.0409860218159,389.28762381594146,1712.0,2350.8789707963765
1141,605.895757584421,393.3329664253952,1712.0,2359.3131060321343
1142,853.2804180833549,243.22954563107177,1712.0,2053.9959283854982
1143,596.1178552109587,391.23710737120234,1712.0,2369.3131060321343
1144,592.901100041575,400.7056070506786,1712.0,2374.2535529613738
1145,583.743597084613,404.72308630927256,1712.0,2384.2535529613738
1146,620.6586531812482,397.56058070485585,1789.0,2358.645716865081
1147,626.2228223087267,405.86961325508787,1712.0,2368.645716865081
1148,857.1939447048607,252.43195343461784,1712.0,2064.4721941129255
1149,574.5129893621097,400.8765448662016,1712.0,2392.642458151652
1150,564.8649275269312,403.5061651476439,1712.0,2402.642458151652
1151,616.8726226243473,328.9481916736509,1712.0,2303.397143063281
1152,631.841686748452,414.14175701641057,1789.0,2378.645608055787
1153,637.4605511881774,422.41390077773326,1789.0,2388.645608055787
1154,858.6737253034513,262.3218598740153,1712.0,2073.835389716937
1155,609.4571224701241,322.2392157858781,1712.0,2313.397143063281
1156,555.1925497145766,400.967443529374,1712.0,2411.963111627685
1157,602.9760132215686,314.6237563179085,1712.0,2323.354728116444
1158,643.0794156279028,430.68604453905596,1789.0,2398.645608055787
1159,546.9625158424071,406.64780817109755,1712.0,2421.963111627685
1160,538.7324819702376,412.3281728128211,1712.0,2431.963111627685
1161,643.21997529544,440.68505663925174,1712.0,2407.8030113913965
1162,648.9500126144904,448.8805842197244,1789.0,2417.763797906564
1163,530.6684216632943,418.24179533763464,1712.0,2441.961062611114
1164,521.6782112822714,422.62084972242445,1712.0,2451.882633375556
1165,640.6027686759119,409.3206115653444,1712.0,2383.433963781484
1166,514.691991186082,429.77575913957287,1712.0,2461.665850145559
1167,512.7103505401844,439.57744778748076,1712.0,2471.0646234764117
1168,654.0498159840639,457.48244480867186,1789.0,2427.763797906564
1169,502.85125953820824,441.25026714854533,1712.0,2478.154247884725
1170,494.58463923273297,446.87725468408365,1712.0,2488.154247884725
1171,486.3180189272577,452.504242219622,1712.0,2498.154247884725
1172,484.81518510833934,462.390671833629,1712.0,2506.4875057933577
1173,477.9048771793242,447.09877776879273,1712.0,2504.5831168150003
1174,477.80611215292276,469.5231956720503,1712.0,2516.4875057933577
1175,476.428908686899,479.42790720814116,1712.0,2525.4768981328543
1176,469.5943994271655,441.5367673830711,1712.0,2511.4411964264837
1177,467.9737625157027,484.76742996056987,1712.0,2534.627565838237
1178,459.51861634450637,490.1069527129986,1712.0,2544.627565838237
1179,458.4871454311314,500.05361384902113,1712.0,2552.618211229129
1180,459.90603634678405,439.0597488480776,1712.0,2524.295657425059
1181,663.2044579417901,461.50643917072546,1712.0,2436.8058940315364
1182,448.9341253229268,503.0099302752919,1712.0,2561.316432790758
1183,440.41714275363574,508.25025544787354,1712.0,2571.316432790758
1184,431.9001601843447,513.4905806204553,1712.0,2581.316432790758
1185,684.399444941009,238.90557656500332,1712.0,2210.997924661772
1186,664.4769343301234,471.42514895784666,1789.0,2445.1742486759767
1187,468.1846367042758,502.49465113003254,1712.0,2552.356041190462
1188,424.9286157247514,520.6597903291968,1712.0,2591.163120814085
1189,648.777954199572,334.0396266996794,1712.0,2280.6075678185125
1190,424.66588345215615,530.6563383210256,1712.0,2599.944315044857
1191,424.4031511795609,540.6528863128544,1712.0,2609.944315044857
1192,417.153171352767,547.5403962047588,1712.0,2618.4243651992683
1193,417.0768715457792,557.5401051174949,1712.0,2628.352262573796
1194,417.00057173879145,567.539814030231,1712.0,2638.352262573796
1195,675.0691070759933,242.5034641847956,1712.0,2218.2444270108704
1196,670.2112439058437,479.6176878616177,1789.0,2455.1742486759767
1197,675.945553481564,487.81022676538873,1712.0,2465.1742486759767
1198,682.3888257143184,495.4577258948177,1789.0,2475.154246263447
1199,451.590872282803,433.50474690486664,1712.0,2534.295657425059
1200,684.5158190331896,505.22890286698834,1712.0,2484.587124010605
1201,693.8917163303173,508.7063372479239,1789.0,2492.699678583834
1202,802.8398323116544,195.16654408484513,1712.0,2078.5129175692546
1203,699.5567784447551,516.9469119390217,1789.0,2502.699678583834
1204,622.7862396408574,418.384265434971,1712.0,2381.6236450362703
1205,719.0969338383765,268.9936649716552,1712.0,2177.3776761793474
1206,485.75420358173704,442.09013963291267,1712.0,2495.2719202781523
1207,407.0581391793941,568.6112778895543,1712.0,2643.283634405548
1208,701.9253943431557,526.6623459862398,1712.0,2512.3709325404184
1209,707.6865367627892,534.836037809443,1789.0,2522.349457074123
1210,397.1157066199968,569.6827417488777,1712.0,2653.283634405548
1211,799.5545692486479,185.7215958792251,1712.0,2088.5129175692546
1212,516.7719041856076,448.7154881674173,1712.0,2480.7194422933344
1213,515.4213679543066,458.62387107725397,1712.0,2490.3030188240723
1214,444.1796180346487,426.79108095627976,1712.0,2544.2415954768903
1215,713.4476791824226,543.0097296326463,1712.0,2532.349457074123
1216,714.9379861956395,552.8980553254195,1789.0,2541.812755757148
1217,438.9593167463302,418.26181050335236,1712.0,2554.0922052405645
1218,720.8317148701981,560.9766667352278,1712.0,2551.7745648443897
1219,675.132053411855,287.8860341215098,1712.0,2226.6959432100707
1220,794.7369830205027,176.9585562847473,1712.0,2098.4424681503297
1221,715.0687783140045,569.1490936849954,1789.0,2558.0643204308226
1222,387.8625036037742,565.8908775713827,1712.0,2662.6710788746655
1223,377.942897423932,567.1563471430578,1712.0,2672.6221783572787
1224,368.02329124408976,568.4218167147329,1712.0,2682.6221783572787
1225,714.9786910404749,579.1486878909193,1712.0,2568.0643204308226
1226,724.2445629623203,582.9094880089735,1789.0,2574.60347022347
1227,436.1701104341664,408.6586689263378,1712.0,2564.0642234062484
1228,710.1362101095062,587.8979952025414,1712.0,2577.451211290542
1229,730.4685469472095,590.7364940365579,1789.0,2584.60347022347
1230,595.3458342452441,308.15998274597274,1712.0,2333.3308647016906
1231,474.1384018905624,510.5291193829141,1712.0,2562.356041190462
1232,735.5718308228245,599.336290178612,1712.0,2594.5570871062323
1233,426.31812146459873,410.37281983670624,1712.0,2568.993077426088
1234,420.12999931682054,402.51743033113894,1712.0,2578.993077426088
1235,412.47898096784996,396.0783373652224,1712.0,2588.889158417487
1236,745.5199646110617,600.3534598455471,1789.0,2602.464914875653
1237,754.5211082484691,595.9969230077871,1712.0,2612.464914875653
1238,665.2506335114106,244.40019212037038,1712.0,2228.2444270108704
1239,794.0321962989326,166.9834234196122,1712.0,2108.047904390902
1240,705.6021624195528,596.8110424673789,1712.0,2587.451211290542
1241,404.8159179955254,389.6535832156702,1712.0,2598.889158417487
1242,360.3478582392294,562.0118457173024,1712.0,2690.953880374026
1243,395.69641859394704,385.55056838939765,1712.0,2608.7004763807695
1244,389.9504199046804,377.3662236347489,1712.0,2618.1754810052635
1245,353.83258437516713,569.5980968650214,1712.0,2696.8615532182635
1246,758.7701408145965,605.0493106625437,1789.0,2616.522588378769
1247,768.3799393189196,602.2831268822589,1712.0,2626.522588378769
1248,704.7871626043632,606.7777758992131,1712.0,2597.0741169970547
1249,656.2593985701153,477.12357909543607,1712.0,2447.528827916035
1250,773.7014235397594,610.7496377153798,1789.0,2632.5049828279134
1251,663.0375250347577,234.64815895438045,1712.0,2232.6133095936593
1252,779.0229077605992,619.2161485485007,1789.0,2642.5049828279134
1253,784.344391981439,627.6826593816215,1789.0,2652.5049828279134
1254,354.8315609096745,553.6709546514783,1712.0,2700.953880374026
1255,789.6658762022788,636.1491702147424,1789.0,2662.5049828279134
1256,788.0044053194113,646.0101800263886,1712.0,2671.194383851448
1257,380.2795659292235,374.82170336849254,1712.0,2627.48312504177
1258,371.30897389984347,370.4025995405176,1712.0,2637.48312504177
1259,864.2614014389242,270.61510262972115,1712.0,2083.9805476913093
1260,793.6815474420257,654.2424371482015,1789.0,2681.0385179421633
1261,801.734379062583,660.1713411692624,1712.0,2690.918751113863
1262,370.1504432084214,360.4699359180529,1712.0,2645.0493527541894
1263,807.2136274841106,668.5366168213367,1789.0,2700.7220329431293
1264,344.87636042725194,552.7254477214279,1712.0,2708.9983928995503
1265,843.486834841355,224.30130315398898,1712.0,2035.130444806094
1266,654.2153697789914,486.91244758474863,1712.0,2457.528827916035
1267,637.7522579849714,449.0578738122707,1712.0,2417.7741918872366
1268,809.8842717285412,678.1734035949294,1712.0,2710.679697499202
1269,365.50879349096635,351.61244824374876,1712.0,2655.0493527541894
1270,815.578754980386,686.3936749100661,1789.0,2720.4413098470422
1271,815.2812850197679,696.3892495119852,1712.0,2729.6782446789102
1272,821.4559991009203,704.255182769776,1789.0,2739.244912200709
1273,827.6307131820727,712.1211160275667,1789.0,2749.244912200709
1274,833.805427263225,719.9870492853574,1789.0,2759.244912200709
1275,359.8146587483165,343.3919355144509,1712.0,2665.0114803509955
1276,335.1127413113159,554.8868689573115,1712.0,2718.9983928995503
1277,657.2508241323987,226.49254170817287,1712.0,2242.6133095936593
1278,326.85384605344194,560.5251886644111,1712.0,2728.6362895061584
1279,318.59495079556797,566.1635083715106,1712.0,2738.6362895061584
1280,308.74836287598487,567.9084170630817,1712.0,2748.1893092902255
1281,298.8716204277431,566.3431827000871,1712.0,2758.1893092902255
1282,839.9801413443773,727.8529825431482,1789.0,2769.244912200709
1283,727.7148916814022,257.03989974815846,1712.0,2162.6412688694686
1284,846.1548554255296,735.7189158009389,1789.0,2779.244912200709
1285,704.6879517233907,616.7772837471573,1712.0,2607.0741169970547
1286,788.893889473998,158.40450723090686,1712.0,2117.894832492114
1287,353.8569796827971,335.3603690326074,1712.0,2675.0114803509955
1288,289.0637562523137,568.2940287515038,1712.0,2767.877692522551
1289,281.11540665971154,574.3622854001452,1712.0,2777.877692522551
1290,276.50631506166405,583.236758603711,1712.0,2787.396260725487
1291,266.55945170503134,584.2662776003681,1712.0,2795.4835121894894
1292,258.63417979820986,590.3646433817022,1712.0,2805.4835121894894
1293,649.8065517791597,219.81550575418845,1712.0,2252.489583244611
1294,254.5819463738356,599.5068205991042,1712.0,2814.8673916994107
1295,842.8331523099232,232.37217605517756,1712.0,2038.9284854621528
1296,244.58519970086982,599.2517599072135,1712.0,2822.1074311592592
1297,695.8586935397831,621.4724088708572,1712.0,2614.2685869804095
1298,343.8818219884153,334.6559338175478,1712.0,2683.182143873992
1299,236.7011035977712,605.4032661160297,1712.0,2832.1074311592592
1300,458.34771636448096,426.13283683651304,1712.0,2530.51392450077
1301,593.5189555411393,314.39003543940566,1712.0,2331.1632567961046
1302,344.1032948596981,324.65838662999795,1712.0,2689.4913558675225
1303,226.74649118134363,604.4515877887017,1712.0,2840.6885433875873
1304,850.3013452684327,216.98266614705594,1712.0,2044.4107453161746
1305,852.329569506682,743.5848490587297,1789.0,2789.244912200709
1306,854.3510856216781,753.3783914513888,1712.0,2798.713740354378
1307,334.11244189511194,324.2307687631824,1712.0,2697.469370820401
1308,861.5962604926523,760.2709556396285,1789.0,2808.331496878398
1309,216.79187876491605,603.4999094613736,1712.0,2850.6885433875873
1310,206.83726634848847,602.5482311340455,1712.0,2860.6885433875873
1311,199.64398642703873,609.4949371139808,1712.0,2868.8541859082075
1312,192.45070650558895,616.441643093916,1712.0,2878.8541859082075
1313,185.25742658413918,623.3883490738513,1712.0,2888.8541859082075
1314,788.8068640760055,148.4048859090715,1712.0,2127.347286579732
1315,868.8414353636265,767.1635198278682,1712.0,2818.331496878398
1316,587.2515837841883,302.28775067684455,1712.0,2343.3308647016906
1317,643.185783815125,212.32114577041324,1712.0,2262.489583244611
1318,187.0673865625944,633.2231873987242,1712.0,2896.4780436829083
1319,186.30568773212124,643.1941359439559,1712.0,2906.4780436829083
1320,180.8079095266924,651.5472452335505,1712.0,2915.8417248488704
1321,684.2582149314359,482.2514805380623,1712.0,2469.4660036016785
1322,180.43310575134734,661.5402188715617,1712.0,2925.741116592169
1323,176.87078347796978,617.9418623705037,1712.0,2894.506171706322
1324,168.63320561822493,612.2724434404332,1712.0,2904.506171706322
1325,878.7746640187142,766.0098437529915,1789.0,1906.8488884297285
1387,878.7746640187142,766.0098437529915,1933.0,1906.8488884297285
1388,877.4384127427608,756.0995242562491,1789.0,2543.818037526941
1389,867.4426501267578,756.3906079633118,1933.0,2548.6822306104877
1390,879.5207810107286,746.3187399115985,1789.0,2553.523271883789
1391,857.445075196383,756.1703909986161,1933.0,2558.6822306104877
1392,847.449533667415,756.4689702053219,1789.0,2568.67550063812
1393,841.508034612578,748.4254268952271,1933.0,2576.401534533967
1394,831.7377416196066,746.2943767241857,1933.0,2586.401534533967
1395,821.8880642264979,744.5669927912733,1789.0,2596.397302878425
1396,812.3448043524731,741.579319620254,1933.0,2606.3594347075905
1397,807.1127337110803,733.0572637178631,1789.0,2615.126538185376
1398,797.1130268304856,733.1338293902461,1933.0,2623.775902538482
1399,788.1872099110265,737.6426864871494,1933.0,2633.775902538482
1400,778.4925693200172,740.0950208467251,1789.0,2643.655027881236
1401,889.4055285238338,747.8325980958942,1789.0,2558.3629310727315
1402,768.4925875769045,740.0759122776329,1933.0,2653.620265381143
1403,759.6435816295647,744.733711515894,1789.0,2663.06641083246
1404,751.8647277181407,738.4496497860315,1933.0,2670.3274630268966
1405,741.8659171586922,738.6038814178814,1789.0,2680.3274630268966
1406,731.8659173416444,738.6057942801651,1933.0,2690.326882957937
1407,729.9062995663694,728.7996789343808,1789.0,2695.7920949103936
1408,723.2596123527758,743.6980938038162,1789.0,2699.618538123005
1409,713.5687892945633,741.230716967089,1933.0,2708.8113389651776
1410,703.8779662363509,738.7633401303619,1789.0,2718.8113389651776
1411,700.1945090836556,729.4664512203955,1789.0,2726.6233944254186
1412,695.487133553501,744.2033701751706,1933.0,2727.1357200306816
1413,729.6422633023947,718.8031652995526,1789.0,2705.7920949103936
1414,691.1242110665663,753.2014203735746,1789.0,2737.1357200306816
1415,682.6482181808271,758.507788679761,1933.0,2746.3569098143853
1416,672.8864071363743,760.6773612488164,1933.0,2756.3569098143853
1417,664.4686196523518,766.0755881682627,1789.0,2766.048770867996
1418,654.4790336572308,765.6193298575625,1933.0,2775.4161451644854
1419,644.4894476621099,765.1630715468624,1789.0,2785.4161451644854
1420,638.0932160617431,757.4761852257003,1933.0,2793.7138450955704
1421,630.1134616880678,763.5030849374766,1789.0,2799.887652628091
1422,622.9202069894317,756.5563528395367,1933.0,2808.9147100685605
1423,626.5269626690427,772.8378064001948,1789.0,2804.949512057961
1424,728.2573760649648,708.8995251940356,1789.0,2715.760446560013
1425,667.5089795043008,775.602193648215,1789.0,2772.220936733435
1426,618.4272359964705,778.702482676821,1789.0,2814.949512057961
1427,727.4131918267101,698.9352212558831,1789.0,2725.760446560013
1428,613.4385499299649,753.3785895685135,1933.0,2818.9147100685605
1429,604.3450825201415,749.2181989057894,1789.0,2828.8867843775797
1430,596.1819168918331,743.4421512151272,1933.0,2838.827625248498
1431,610.3275093238982,784.5671589534471,1789.0,2824.949512057961
1432,586.5693378119839,740.6856455587489,1789.0,2848.604329015533
1433,584.008398768176,731.019126474099,1933.0,2515.6372344322654
1434,581.2353638464518,721.4113027182791,1789.0,2866.2209023181936
1435,571.2410064015028,721.7471885062947,1933.0,2871.9998484656203
1436,602.2277826513259,790.4318352300733,1789.0,2834.949512057961
1437,561.3357333938208,723.1203478718766,1789.0,2881.9998484656203
1438,558.1531176813702,713.6403184823197,1933.0,2887.395113086152
1439,594.1280559787537,796.2965115066993,1789.0,2844.949512057961
1440,548.1660806673306,714.1493289735688,1789.0,2897.395113086152
1441,538.3037169872849,715.8027444212153,1933.0,2907.3619554468146
1442,528.3154727927134,716.2874896219214,1789.0,2917.360542306431
1443,518.4585920934511,717.9732840579394,1933.0,2927.325427699067
1444,754.5942931851249,753.3653212269993,1789.0,2672.8496953577196
1445,727.024869595696,688.9427638081428,1789.0,2735.755230810168
1446,508.6017113941887,719.6590784939574,1789.0,2937.325427699067
1447,498.61097697570517,720.089457140417,1933.0,2947.2855382793514
1448,488.6202425572216,720.5198357868767,1789.0,2957.2855382793514
1449,479.21540726300543,717.1214430655059,1933.0,2315.353614058271
1450,469.402089970979,719.0446704899191,1789.0,2976.5602237886264
1451,466.8336775230211,728.7092065624461,1933.0,2983.865171504302
1452,462.46721864345284,737.7055411967868,1933.0,2993.865171504302
1453,459.99361786214405,747.394777450213,1789.0,3003.7633366349396
1454,450.0458476991259,748.415497188322,1933.0,3010.266196273419
1455,440.0490212339943,748.1635832624556,1789.0,3020.266196273419
1456,438.6181357176643,758.0606821625959,1933.0,3025.2201988920897
1457,437.1872502013343,767.9577810627361,1789.0,3035.2201988920897
1458,880.375309784511,736.3553177798821,1789.0,2563.523271883789
1459,427.21807102437515,767.1732643084956,1933.0,3039.8147399392396
1460,418.06612568520086,771.2033879429225,1933.0,3049.8147399392396
1461,408.06854136304,771.4231781185069,1789.0,3059.4301994965094
1462,398.0709570408792,771.6429682940914,1789.0,3069.4301994965094
1463,388.07337271871836,771.8627584696758,1789.0,3079.4301994965094
1464,729.1084374723041,679.1622349418919,1789.0,2745.605971132878
1465,379.9719653428741,766.0004041191936,1789.0,3088.3883647809535
1466,733.696772743856,670.2770124103042,1789.0,2755.5775557712905
1467,408.4674863266199,781.4152170954142,1933.0,3063.8295653814553
1468,408.8664312901998,791.4072560723214,1933.0,3073.8295653814553
1469,409.2653762537796,801.3992950492286,1933.0,3083.8295653814553
1470,409.66432121735943,811.3913340261358,1933.0,3093.8295653814553
1471,759.038976945567,762.3232666538069,1789.0,2680.6663539225265
1472,370.0094213818862,765.1356973334081,1789.0,3098.3883647809535
1473,360.02662177389226,765.7219668845833,1789.0,3108.3356517488182
1474,737.5645431389795,661.0552798089649,1789.0,2765.5775557712905
1475,603.9041211766086,751.0727358296888,1789.0,2828.7056568663097
1476,743.1886438780609,673.4241352823329,1789.0,2760.810509933241
1477,410.0632661809393,821.3833730030431,1933.0,3103.8295653814553
1478,410.46221114451913,831.3754119799503,1933.0,3113.8295653814553
1479,350.0438221658983,766.3082364357584,1789.0,3118.3356517488182
1480,340.90894983928524,770.376910369177,1789.0,3128.0118779887257
1481,736.0363378990969,651.1727402191228,1789.0,2774.8245498501165
1482,731.042603201215,642.508871927928,1789.0,2784.8245498501165
1483,726.8419676646614,633.4339250361251,1789.0,2794.8045900929296
1484,330.9158965102637,770.7495833670338,1789.0,3137.9724310787246
1485,410.861156108099,841.3674509568575,1933.0,3123.8295653814553
1486,411.26010107167883,851.3594899337647,1933.0,3133.8295653814553
1487,320.98803778821537,769.5505749454414,1789.0,3147.949921202115
1488,884.2963404278225,727.1561048410371,1789.0,2573.2720073013725
1489,411.6590460352587,861.351528910672,1933.0,3143.8295653814553
1490,727.0715672152174,623.4365611812689,1789.0,2804.3058784500663
1491,311.06017906616705,768.3515665238491,1789.0,3157.949921202115
1492,301.13232034411874,767.1525581022568,1789.0,3167.949921202115
1493,294.4020740383233,759.7563574111366,1789.0,3176.6947893747624
1494,284.50104596190386,761.1597971248235,1789.0,3185.627943481464
1495,730.1364339928583,613.9178117027232,1789.0,2814.3058784500663
1496,278.06026872852334,753.510196571202,1789.0,3194.1896207835453
1497,717.6005698820484,620.2271672330124,1789.0,2810.923581520639
1498,727.2905355667787,604.3313179668238,1789.0,2823.4123764395486
1499,728.591049384437,594.4162454098488,1789.0,2833.4123764395486
1500,269.47253620112616,758.6337549087136,1789.0,3200.86726744637
1501,259.519940445536,757.6612130197399,1789.0,3210.86726744637
1502,881.788327821158,775.5449279417043,1789.0,2543.818037526941
1503,249.76626103752898,759.8670548104899,1789.0,3220.612097389196
1504,412.05799099883853,871.3435678875792,1933.0,3153.8295653814553
1505,239.8316138523225,758.7256586016872,1789.0,3230.5843475658494
1506,234.82175593730977,750.0711035194554,1789.0,3238.4810339660266
1507,412.4569359624184,881.3356068644864,1933.0,3163.8295653814553
1508,229.81189802229704,741.4165484372236,1789.0,3248.4810339660266
1509,466.68430462245357,709.4210722647572,1789.0,2981.614849935236
1510,224.80204010728434,732.7619933549918,1789.0,3258.4810339660266
1511,758.9029190099876,772.3223410228755,1789.0,2690.6663539225265
1512,464.3218106216791,699.704147746356,1789.0,2991.614849935236
1513,219.79218219227164,724.10743827276,1789.0,3268.4810339660266
1514,412.85588092599824,891.3276458413936,1933.0,3173.8295653814553
1515,413.2548258895781,901.3196848183009,1933.0,3183.8295653814553
1516,810.5743467149266,723.6755135926677,1789.0,2624.350565592551
1517,221.44219741799327,746.8890352388812,1789.0,3252.233784407813
1518,413.65377085315794,911.3117237952081,1933.0,3193.8295653814553
1519,213.0724968136895,752.3615220405388,1789.0,3262.233784407813
1520,414.0527158167378,921.3037627721153,1933.0,2529.6818577343984
1577,414.0527158167378,921.3037627721153,2112.0,2529.6818577343984
1578,404.06664327336694,920.7761690282803,1933.0,2845.6760105672174
1579,395.2609468151881,916.0370013918259,2112.0,2855.191885070926
1580,424.0067153349078,920.3456951376179,1933.0,2845.6760105672174
1581,386.82540594980685,910.6665591094359,2112.0,2865.191885070926
1582,384.8149459916807,900.8707410855661,1933.0,2873.607486741302
1583,430.41923434378924,912.6723907672222,1933.0,2854.179078188106
1584,376.22428776494985,895.7520897757481,2112.0,2883.4901118231232
1585,373.5516508273596,886.1158554593864,1933.0,2892.1700422711924
1586,389.8549824122838,924.4498218983226,1933.0,2860.35480581206
1587,364.8083768507942,881.2624895994172,2112.0,2901.9365623020058
1588,405.1727713827562,930.714804780013,1933.0,2848.6151421000914
1589,356.06510287422884,876.4091237394481,1933.0,2911.9365623020058
1590,347.0300217246197,872.1234139242625,2112.0,2921.9263750872365
1591,337.99494057501056,867.837704109077,2112.0,2931.9263750872365
1592,328.9598594254014,863.5519942938914,1933.0,2941.9263750872365
1593,434.6226997119144,903.5987542912015,1933.0,2864.179078188106
1594,325.1792297198878,854.2941954718286,2112.0,2950.572261253609
1595,316.31343061538973,849.6684408048925,2112.0,2960.572261253609
1596,312.4094352436051,840.4619854535053,1933.0,2969.397714367877
1597,303.16518117127873,836.648356388392,2112.0,2979.076289508488
1598,316.81224837335185,831.4833866460895,1933.0,2978.7641554352017
1599,295.0341976384086,830.8270930557301,1933.0,2989.076289508488
1600,285.03479819610607,830.9366868205144,2112.0,2998.0850757948097
1601,276.08911853166234,826.4673674829465,2112.0,3008.0850757948097
1602,444.25232473122827,900.9024008300611,1933.0,2872.3418712769435
1603,267.1434388672186,821.9980481453787,2112.0,3018.0850757948097
1604,260.4834773215887,814.5384964020947,1933.0,3027.727733528455
1605,251.1650843412069,810.9097841975831,2112.0,3037.5339166531976
1606,241.8466913608251,807.2810719930716,1933.0,3047.5339166531976
1607,232.7894304318432,803.0424372524578,2112.0,3057.5229087376347
1608,223.73216950286127,798.8038025118441,2112.0,3067.5229087376347
1609,226.0185451021731,789.0686863533757,1933.0,3073.050645286699
1610,453.3804258458895,896.8185582718176,1933.0,2882.3418712769435
1611,216.47838429593745,786.071132051755,2112.0,3082.176860316421
1612,206.93822348970178,783.0735777501342,2112.0,3092.176860316421
1613,197.39806268346612,780.0760234485134,2112.0,3102.176860316421
1614,187.85790187723046,777.0784691468926,1933.0,3112.176860316421
1615,230.67576400474596,780.2193749624528,1933.0,3083.050645286699
1616,185.60012884150373,767.336679736361,1933.0,3119.540100830671
1617,177.86910536731193,776.6052416292654,2112.0,2806.666261385315
1691,177.86910536731193,776.6052416292654,2330.0,2806.666261385315
1692,176.12775180640324,766.7580243687439,2112.0,3045.9043013552828
1693,166.43564854895482,764.2956810850084,2330.0,3052.70457562715
1694,180.00078727426362,757.5385018070981,2112.0,3055.08983327907
1695,156.7435452915064,761.8333378012728,2330.0,3062.70457562715
1696,185.3185865646917,749.0696759908044,2112.0,3065.08983327907
1697,194.31606477383198,744.7055740355281,2112.0,3074.3151084417295
1698,147.05144203405797,759.3709945175373,2330.0,3072.70457562715
1699,191.7156003221554,735.0496129422155,2112.0,3080.5003476410106
1700,204.31157372735555,745.005241784928,2112.0,3084.3151084417295
1701,213.78024220780853,741.7889835230224,2112.0,3093.9965896715294
1702,137.35933877660955,756.9086512338017,2330.0,3082.70457562715
1703,188.58115289763504,725.5535485288431,2112.0,3090.5003476410106
1704,127.66723551916114,754.4463079500662,2330.0,3092.70457562715
1705,185.44670547311466,716.0574841154706,2112.0,3100.5003476410106
1706,192.13299046345276,708.6215179356135,2112.0,3107.8009028374204
1707,222.01297339932378,747.4654381496579,2112.0,3102.186653324581
1708,117.97513226171273,751.9839646663305,2330.0,2871.4234640245563
1709,231.70132133516125,744.9883603805611,2112.0,3112.186653324581
1710,188.32539301335973,699.3747778798942,2112.0,3117.429598341999
1711,195.06680064826003,691.9887489671354,2112.0,3124.690433492807
1712,197.1680288743728,682.2119989988797,2112.0,3134.690433492807
1713,108.2830290042643,749.521621382595,2330.0,2881.337169437044
1714,241.22206916141215,741.9297069466234,2112.0,3122.177493225629
1715,192.03623982260078,673.6291823791381,2112.0,3143.2984420970915
1716,193.25243727242892,663.7034147129557,2112.0,3153.2984420970915
1717,98.5909257468159,747.0592780988593,2330.0,2891.337169437044
1718,193.7806241817268,653.7173735259364,2112.0,3163.286513754928
1719,185.03424606736394,648.8696039480177,2112.0,3170.2566439030907
1720,88.89882248936748,744.5969348151237,2330.0,2901.337169437044
1721,198.8746816817986,645.112108963707,2112.0,3172.7212709760356
1722,206.15113463526242,638.2525730890266,2112.0,3182.7212709760356
1723,247.32916848220196,749.8482508712352,2112.0,3128.552720110239
1724,79.20671923191907,742.1345915313881,2330.0,2911.337169437044
1725,213.12070284383063,631.0814421471098,2112.0,3192.716488660958
1726,220.7960987240376,624.6714266961064,2112.0,3202.694315573879
1727,69.51461597447064,739.6722482476525,2330.0,2921.337169437044
1807,69.51461597447064,739.6722482476525,2416.0,2921.4234640245563
1808,74.23564952165145,730.8568161966188,2416.0,2931.4234640245563
1809,78.95668306883226,722.041384145585,2416.0,2941.4234640245563
1810,86.92864125096212,716.0041759545109,2330.0,2950.9609398390476
1811,96.84490012511255,717.295613115519,2416.0,2959.9305073357505
1812,105.16957571187001,711.7548752246561,2330.0,2969.69028170415
1813,108.5194858681947,702.3326620056425,2416.0,2978.909070458103
1814,113.08933075875,717.8604038665853,2330.0,2976.184753402657
1815,111.8693960245194,692.910448786629,2416.0,2988.909070458103
1816,115.2193061808441,683.4882355676154,2416.0,2998.909070458103
1817,123.05903412329087,718.6382308544576,2330.0,2986.184753402657
1818,118.5692163371688,674.0660223486019,2416.0,3008.909070458103
1819,121.9191264934935,664.6438091295884,2330.0,3018.909070458103
1820,129.21605254005584,657.8060558237868,2416.0,3028.3446469229066
1821,133.65746348451725,648.8464872614944,2330.0,3038.3446469229066
1822,135.97325424677175,639.1183264309234,2416.0,3048.216511575378
1823,138.28904500902624,629.3901656003524,2416.0,3058.216511575378
1824,132.89853622802394,720.4226630697444,2330.0,2996.1589816367614
1825,140.60483577128073,619.6620047697813,2416.0,3068.216511575378
1826,142.05002939412637,609.7669850430458,2330.0,3078.1968573864397
1827,150.3606723119785,604.2052214475705,2416.0,3079.180873281243
1872,150.3606723119785,604.2052214475705,2416.0,3079.180873281243
1828,150.3606723119785,604.2052214475705,0.0,3086.4945994753357
1866,454.1296029620397,495.52537495121936,0.0,3409.119571017763
1867,464.0823605322963,496.49625946942956,0.0,3419.119571017763
1868,474.03511810255293,497.46714398763976,0.0,3429.119571017763
1869,483.98787567280954,498.43802850584996,0.0,3439.119571017763
1871,493.94063324306615,499.4089130240602,0.0,3449.119571017763


==> imgs/best_LOW_run/visited_goals_4.csv <==
Indice,X,Y,Reward
7,597,504,150
13,735,391,232
3,745,407,231
4,845,515,241
8,537,704,131
10,518,360,92
14,387,412,88
2,456,314,36
9,387,89,213
12,847,227,298
1,876,774,77
0,414,926,144
5,176,776,179
6,65,738,218
11,146,596,86


==> imgs/best_MEDIUM_run/full_path_1.csv <==
Id,X,Y,Reward_Coletado,Budget_Usado
START,500.0,500.0,0.0,0.0
0,500.0,500.0,38.0,0.0
46,394.5551937232582,560.7463662698443,38.0,121.69111794099719
1567,228.64460736673104,455.76365662062443,2097.0,318.02677947618304
1733,260.17827215689744,331.527045793024,2619.0,446.202859479541
1650,185.97248341566353,282.18574842451625,2385.0,535.3155000459396
1344,31.444690500792277,450.76422362776157,1931.0,764.0020564610305
1133,50.4118341231712,487.15738387463193,1811.0,805.0412407846295
1015,76.22229978779532,610.5253416885254,1795.0,931.0802551928489
827,136.6732150757929,799.8019340482472,1352.0,1146.9284163163131
2092,43.31230389754395,962.6872072214859,2745.0,1334.672582544597
671,334.91092937131936,889.5896560611076,1352.0,1635.2936236642086
489,405.6567063632465,873.555594874202,1070.0,1707.833654546039
288,402.1437114032703,756.3923899861794,718.0,1825.0495140242751
2164,456.6672955457194,682.7493797537062,2745.0,1916.679826606078
192,611.6942549618328,669.7960308670076,580.0,2072.2470062847806
120,594.0255335982539,543.0912006159098,310.0,2200.177838079088
2251,460.8271369727986,319.86178887428275,2745.0,2460.126262059894
2296,450.4635940563929,255.5861986093825,2868.0,2525.231980131977
2357,412.1951135596185,200.12802122473494,3036.0,2592.6121407013834
2452,501.327776624736,103.73876829956683,3330.0,2723.896258950895
2555,647.5610049970975,380.24282553636044,3528.0,3036.6879640017346
2619,690.5772776491317,437.50646511091884,3678.0,3108.308660243806
2958,807.195645527966,898.5178068214883,4211.0,3583.841309924669
3044,804.8829397536185,741.0699689941385,4484.0,3741.306132169214
2782,801.2613154149146,677.5564832866369,4051.0,3804.9227890254783
3342,888.2978622063303,419.4871668406516,4484.0,4083.4352325046557
4329,929.2819655169393,433.20000176612314,4484.0,4126.652573536559
4330,934.9240726915177,441.4563100592146,4484.0,4136.652573536559
4331,940.5661798660961,449.7126183523061,4484.0,4146.652573536559
4333,946.2082870406746,457.9689266453976,4484.0,4156.652573536559
4429,931.8492563723039,433.34917426918605,4671.0,4185.153695774135
4500,859.3748833633873,243.11917446742675,4671.0,4388.721835637947
4510,808.5554395210274,190.98653802082055,4671.0,4461.525871620307
4511,800.6775909581083,184.82703300664008,4671.0,4471.525871620307
4559,544.8476585500191,400.4197068795424,0.0,4831.342334239447
4571,503.78337964254325,491.5993372681823,0.0,4931.342334239447
START,500.0,500.0,0.0,4931.342334239447


==> imgs/best_MEDIUM_run/results_rrt.csv <==
Repeticao,Budget_Usado,Reward_Coletado,Budget_Usado%,Reward_Coletado%
1,4931.342334239447,4671,0.9862684668478894,1.0
2,4459.126671003325,4028,0.891825334200665,0.8623421108970242
3,4614.468825470468,4164,0.9228937650940936,0.8914579319203597
4,4863.978922971688,4051,0.9727957845943376,0.8672661100406766
5,4589.618846460802,3961,0.9179237692921605,0.8479982873046457
6,4847.785739123436,4211,0.9695571478246872,0.9015200171269535
7,4465.036092898128,4028,0.8930072185796256,0.8623421108970242
8,4866.540912986721,4399,0.9733081825973442,0.941768357953329
9,4795.956088420438,4028,0.9591912176840877,0.8623421108970242
10,4684.852598613322,3974,0.9369705197226643,0.8507814172554057
11,4897.390721850318,4211,0.9794781443700636,0.9015200171269535
12,4453.386465543679,4398,0.8906772931087358,0.9415542710340398
13,4952.5144124584685,4437,0.9905028824916937,0.9499036608863198
14,4553.388736102956,3865,0.9106777472205911,0.8274459430528794
15,4521.787654589363,4051,0.9043575309178726,0.8672661100406766
16,4025.921336354186,4004,0.8051842672708373,0.8572040248340826
17,4833.572049872415,4360,0.966714409974483,0.9334189681010491
18,4586.330191602055,4164,0.9172660383204109,0.8914579319203597
19,4767.9306928061915,4211,0.9535861385612383,0.9015200171269535
20,4786.98938840107,4360,0.957397877680214,0.9334189681010491
21,4275.815310942234,3977,0.8551630621884467,0.8514236780132733
22,4726.904943471885,4211,0.945380988694377,0.9015200171269535
23,4750.238843872373,4164,0.9500477687744746,0.8914579319203597
24,4799.91104383717,4238,0.959982208767434,0.9073003639477628
25,4547.30000637171,4164,0.909460001274342,0.8914579319203597
26,4458.693875984522,3865,0.8917387751969044,0.8274459430528794
27,4743.658141145582,4238,0.9487316282291164,0.9073003639477628
28,4897.12269008262,4051,0.979424538016524,0.8672661100406766
29,4956.089372810363,4051,0.9912178745620726,0.8672661100406766
30,4871.7960830708735,4164,0.9743592166141747,0.8914579319203597


==> imgs/best_MEDIUM_run/tree_nodes_1.csv <==
Id,X,Y,Reward_Coletado,Budget_Usado
0,500.0,500.0,38.0,0.0
1,490.4179323649966,502.86076560350904,0.0,10.000000000000002
2,509.5965297344046,497.18812926031654,0.0,9.999999999999993
3,488.1889709150371,512.6091875709145,38.0,17.276921578925595
4,507.10936841179023,487.50236503877517,0.0,14.378247418882108
5,480.3804267958062,518.8563180112067,38.0,27.276921578925588
6,504.62220708917584,477.8166008172338,0.0,24.378247418882104
7,494.32987688550463,520.5015429773744,0.0,27.276921578925588
8,507.69733839281133,468.3011624423926,0.0,33.58845017278118
9,471.1361845205174,522.6699756722669,0.0,37.07634028345905
10,517.4057838648207,465.9040628372403,0.0,41.851896044844395
11,517.0606536497581,455.9100203551087,0.0,49.11945383733005
12,518.3694669220472,501.9876681029219,0.0,18.47669178959153
13,500.4707828559722,528.3938983838342,0.0,37.27692157892558
14,509.4754945793027,449.3934751142708,0.0,52.57956597785103
15,525.5724435210775,450.6612649610648,0.0,59.11945383733006
16,534.0842333923969,445.41250956702083,0.0,69.11945383733007
17,527.1559080317575,506.76244062374343,0.0,28.47669178959149
18,469.77851406164774,532.5773835534997,38.0,44.61670800317579
19,460.05836717135946,534.9265843604167,0.0,53.59731161554885
20,458.4722335266434,544.7999920832395,38.0,61.26675721654116
21,535.5581711981994,512.1847993062592,0.0,38.46251275023978
22,542.5960232637162,440.1637541729769,0.0,79.11945383733008
23,450.56502451471255,550.9217602625845,38.0,71.26675721654118
24,501.1614919294037,443.83673506839204,0.0,62.57956597785101
25,543.9604343646413,517.6071579887748,0.0,48.46251275023975
26,448.02679378571173,560.5942669059709,0.0,80.20260492815419
27,552.8379265672505,522.2104320619331,0.0,58.44008161549201
28,562.7763100886536,523.3188241322327,0.0,68.12619270582795
29,438.19134456066604,562.4009042634801,38.0,88.14510733136197
30,565.927650650018,532.8092958099893,0.0,75.28278891903562
31,429.0415054327422,558.3660010511201,0.0,98.14510733136194
32,569.0789912113823,542.2997674877458,0.0,85.2827889190356
33,578.8795269767414,540.3124329130158,0.0,90.25102751846846
34,492.3270648926227,439.15134298962295,0.0,72.55379715649097
35,492.33786399143145,429.1513488206514,0.0,79.71190321574986
36,488.37960626935285,419.9680925460174,0.0,89.71190321574984
37,419.7396335636312,554.6951456016859,38.0,108.14121583456614
38,411.0400022826567,549.7639778317667,0.0,118.09627068412993
39,484.70937663131883,410.6659737333975,0.0,99.70947585644464
40,475.7487434163063,406.22671113854983,0.0,108.37642194509205
41,548.8614962518797,432.3699201848428,0.0,88.82926447595247
42,450.74560785990957,570.2175745509516,0.0,90.20260492815413
43,475.7915238334043,396.22680264717286,0.0,116.68056186125109
44,585.3965194023214,547.897207776183,0.0,100.25102751846845
45,403.5637586753868,556.4051962082964,38.0,124.4072295280715
46,394.5551937232582,560.7463662698443,38.0,121.69111794099719
62,394.5551937232582,560.7463662698443,310.0,121.69111794099719
63,385.01268797205506,557.7562853364489,38.0,131.69111794099717
64,404.1202372351289,563.6635468635031,38.0,131.69111794099717
65,407.7375980261977,554.340741443071,310.0,136.34744123940777
66,412.99156494443275,568.2786898379014,38.0,141.60683239312925
67,375.2617100604384,559.9740386516679,38.0,141.00005374277796
68,422.8117641096754,566.3909164524105,38.0,150.58057854145872
69,412.72984844950423,545.6760178057589,38.0,146.34744123940777
70,413.84992077388415,535.7389438909609,310.0,155.927721154199
71,420.1407538084622,527.9655649775757,38.0,165.54592184644366
72,365.2826912211762,560.6214820898533,38.0,151.00005374277794
73,355.8151668878035,557.4018574227538,38.0,160.61596966938032
74,430.0297357948326,526.4796190588958,310.0,174.56964998299262
75,415.5358929069191,519.0888957780708,38.0,172.66291174752433
76,439.9581219321553,527.6742523533502,38.0,184.56964998299262
77,350.8353065937095,566.0737079433351,38.0,166.44199951820843
78,341.08045563466345,568.2743630200789,38.0,176.44199951820843
79,447.47231862691024,521.0760065233941,310.0,192.83006411541908
80,350.5590246735747,548.8946270259794,38.0,169.8230579210186
81,456.7086280381978,517.2431761776885,38.0,202.8300641154191
82,466.2227204730104,520.3224691390421,310.0,211.59560135739144
83,332.03954563079145,564.0009631672817,38.0,185.3517034048855
84,323.0341753372919,559.6531699480777,38.0,195.35170340488554
85,412.3908566299046,509.5963330673871,38.0,182.6629117475243
86,475.20598435162964,524.7157560733425,310.0,221.59560135739144
87,469.681970624388,510.93984752298013,38.0,217.25364099454046
88,318.57430915962044,550.7027736620319,38.0,204.2766720268434
89,309.62288189477556,555.1605701941979,38.0,209.49547391878468
90,485.12778182228527,523.4675834285166,38.0,230.7604934393653
91,409.24013916650154,500.10565451072915,38.0,192.6629108518764
92,490.1784126943215,532.0984077109612,310.0,238.28922755661716
93,411.55722263248606,490.3778014993159,38.0,201.89951491114445
94,413.8743060984706,480.6499484879027,38.0,211.89951491114448
95,491.73803552294174,515.9639479087864,38.0,240.3012919909947
96,500.08854818280184,533.4360229770081,310.0,248.28922755661713
97,417.1581238163586,471.2044976677626,38.0,221.87414066204556
98,300.05830147749975,558.079268781148,38.0,219.49547391878468
99,509.1512434221686,529.209019901736,38.0,257.48081080916927
100,517.1922626959832,535.1539344543719,310.0,265.47899980619826
101,526.0492286080116,539.7965796953059,310.0,275.47899980619826
102,294.31889275131545,549.8903013569975,38.0,225.6815116463915
103,294.049440597395,566.0726154471914,38.0,228.51138319092667
104,285.03450675693114,570.4005442650048,38.0,238.51138319092667
105,536.0028066367438,540.7590164079988,38.0,285.1068755713991
106,542.7620044190369,533.3892643538355,310.0,293.377898241427
107,541.0228586474979,549.4076624181743,38.0,293.2717654053181
108,279.77014309506535,578.9026895963683,38.0,247.70797507160734
109,276.2110157047852,588.2478815269686,38.0,257.70797507160734
110,548.6756037927252,525.3251870695138,38.0,303.3778982414269
111,543.3857612013326,559.1244875952103,38.0,303.27176540531815
112,558.6276793459108,526.303037867788,310.0,310.7541534967113
113,289.98023534862443,540.8805260023022,38.0,235.68151164639153
114,284.1111073778497,532.784024482345,38.0,245.60194313627176
115,568.5797548990964,527.2808886660622,38.0,320.75415349671135
116,576.8810143779718,532.8566479026489,310.0,330.14832902138096
117,573.6690468785499,518.6728048405021,38.0,327.6201901770525
118,273.3567272933671,597.8318805703974,38.0,267.69412460514025
119,585.7476572752702,537.4807849823417,38.0,340.148329021381
120,594.0255335982539,543.0912006159098,310.0,2200.177838079088
137,594.0255335982539,543.0912006159098,580.0,2200.177838079088
138,603.7936775535035,540.9503214344702,310.0,331.94126491750797
139,585.6461132736698,537.6336081958085,310.0,331.94126491750797
140,578.0689804744962,531.1077321210054,310.0,341.89659264620406
141,581.8431064573084,521.8472800226539,310.0,348.17921485079165
142,595.4155533719565,552.9941216510749,580.0,331.941264917508
143,568.9663324360725,535.247997654589,310.0,348.7907820157709
144,561.7100626528503,528.3671148018516,310.0,358.48349035449814
145,613.7771183621254,541.5255688775269,310.0,341.75480330479843
146,553.2346195772506,533.6743612321833,310.0,364.60100405919417
147,545.3742794229119,527.4925287645333,310.0,374.6010040591942
148,581.3370380159171,511.86009349527654,310.0,358.17921485079165
149,541.5700415626388,518.2444060197561,310.0,383.9438554032043
150,596.8055731456592,562.8970426862401,580.0,341.9412649175081
151,531.7502689012048,520.1343967281333,310.0,390.08505294056505
152,524.3552085832764,526.8658960332066,310.0,400.0850529405651
153,594.7883545122454,572.6914711527209,310.0,351.648597456429
154,515.215949240949,522.8070860261132,310.0,406.83399304766004
155,623.7644730150806,542.0283084085911,310.0,351.7548033047985
156,505.2173675174149,522.9755007458059,310.0,416.83399304766004
157,502.8242283311537,513.266078268893,310.0,422.4732250022541
158,596.5080349311274,582.5424964423501,580.0,361.5889717117516
159,604.9158425260474,587.956254051147,310.0,369.9674295809337
160,586.7518515695718,503.4529659133282,310.0,367.2172444266093
161,584.7638231973461,493.652570860514,310.0,376.70640398392925
162,589.1148178950867,484.6487469428536,310.0,386.16934882018717
163,494.0051340331264,508.55188949854204,310.0,432.4732250022541
164,491.96692860516754,498.76180683119753,310.0,440.59102970586673
165,497.9885355595084,529.8852032375453,310.0,425.45880245367164
166,489.6124297243038,535.3478812472262,310.0,435.45880245367164
167,598.4106574091195,480.9626422604894,310.0,395.3415957424637
168,485.6328001958,544.521896116184,310.0,444.61335738981126
169,607.7064969231523,477.2765375781252,310.0,405.3415957424637
170,605.7689811860444,597.9197953104995,580.0,379.5396387193268
171,614.9153291648744,601.962606046875,310.0,387.17695105215165
172,604.7197557810285,467.73298596722344,310.0,409.9986257248434
173,483.8609176816225,492.9058195611151,310.0,450.5910297058667
174,614.3615959495597,465.0806439522301,310.0,419.2351253294851
175,614.5129254986284,611.9545063310748,580.0,396.0753478233425
176,617.2062372100164,455.4937770970314,310.0,429.2351253294851
177,614.1105218323825,621.9464066152746,580.0,406.0753478233425
178,473.91426165550854,491.8742993731542,310.0,459.9129484247702
179,475.83652168663,546.5301110874394,310.0,453.20191115710355
180,472.27604247918794,555.8747880649156,310.0,462.1430787880494
181,608.6831312736974,630.3454203504399,310.0,415.3681500866924
182,484.85653311326325,482.9555055001279,310.0,457.9229911015042
183,609.5034563433042,640.3117168932974,580.0,425.0096995161972
184,468.71556327174585,565.2194650423918,310.0,472.1430787880495
185,620.0508784704731,445.9069102418327,310.0,439.2351253294851
186,466.13078198977814,574.8796361446233,310.0,482.11677341411877
187,456.2284400600181,576.2737754153264,310.0,488.82018956677973
188,622.8955197309298,436.320043386634,310.0,449.2351253294851
189,607.8359896544194,650.1717146033104,310.0,435.00969951619726
190,609.7651223081261,659.983872735159,580.0,444.683595534618
191,455.4349457907842,586.2422440461992,310.0,497.7215730065731
192,611.6942549618328,669.7960308670076,580.0,2072.2470062847806
220,611.6942549618328,669.7960308670076,718.0,2072.2470062847806
221,621.6633457301327,669.0103914755584,580.0,459.87209671181506
222,607.7602526488048,660.6023577272289,580.0,459.87209671181506
223,598.943404024881,655.8839702544991,580.0,468.7434938541169
224,599.4300815142442,645.8958200242839,580.0,476.7739901660766
225,605.3647289285445,677.5379363297426,580.0,459.8720967118151
226,589.9969264365105,642.5768464963046,580.0,484.77842459781266
227,598.2281777855405,684.5429086910933,718.0,469.8422153913916
228,591.0916266425365,691.547881052444,718.0,479.84221539139156
229,583.9550754995325,698.5528534137948,580.0,489.8422153913915
230,628.595191746718,676.2179923803221,580.0,467.952009706218
231,591.8517994126479,632.7503798758761,580.0,491.9474194523898
232,590.2405775511266,622.8810352110588,580.0,501.94741945238985
233,573.9621374506056,698.1771019662825,718.0,498.20974026277673
234,564.1303968538663,696.3503899368628,580.0,508.2097402627767
235,595.2118876552872,614.2042802964453,580.0,510.79544329067284
236,557.464453690388,703.804596919586,718.0,515.640812200601
237,550.7985105269098,711.2588039023091,580.0,525.640812200601
238,541.0379742008892,709.0835037785488,718.0,532.8946838253852
239,532.367683237498,714.0660788768428,580.0,542.8946838253853
240,604.6069489081914,610.7789592816819,580.0,520.7317977431264
241,531.0875589931893,723.983804519304,718.0,550.8119862163863
242,609.1874464766523,601.8896937312934,580.0,529.4224475221657
243,523.997089302712,708.5949585912958,580.0,549.9425703370003
244,613.8653771356798,593.0513135205686,580.0,539.4224475221658
245,522.4752492716857,729.0659419890007,580.0,560.8119862163863
246,611.7079144964014,583.2868189120331,580.0,548.1952925537438
247,616.7357958137106,574.6427221136943,580.0,558.0534845564383
248,617.8990111703504,564.7106060232493,580.0,567.7760321545761
249,627.6297443577057,562.4056479679906,580.0,574.4371379501922
250,516.3824221789126,702.112918434545,580.0,559.9425703370003
251,628.2796712756731,552.4267905684031,580.0,583.858638484116
252,628.9295981936405,542.4479331688157,580.0,593.858638484116
253,626.23191019128,532.8186819288738,580.0,603.5733854994428
254,617.5860462715025,527.7938399332794,580.0,612.3901958597396
255,609.238936328295,522.2869573672529,580.0,622.3901958597396
256,512.6131442036132,730.7208992773614,718.0,570.4764833519948
257,502.76192576437415,732.4394728900988,580.0,580.4764833519948
258,602.9184086934537,514.5377038278978,580.0,632.1604952142105
259,605.5486714951069,504.88981713731937,580.0,640.1744175947224
260,493.85536527143216,736.9862497908896,718.0,590.2529564330562
261,485.0776645777699,732.1954283026183,580.0,598.1624283783913
262,613.7320837061512,499.1424904035996,580.0,650.1744175947224
263,615.8517490313926,489.3697211487277,580.0,658.8030725706947
264,609.0095995911753,482.07691709008645,580.0,667.8813554648086
265,614.3846752665098,473.64432783859155,580.0,674.5967516921053
266,607.8077537540452,466.1114596319335,580.0,683.891985223326
267,476.2464064795139,736.8867906209633,718.0,607.862196106079
268,471.6575984970632,745.7717690283764,580.0,617.2520905313056
269,589.098113396891,707.128934172879,580.0,495.55028056194584
270,462.2386696584326,742.4126352809925,718.0,622.9204712415468
271,454.5969011236124,748.8627030062363,718.0,632.9204712415468
272,623.0853299379186,468.71496598446754,580.0,684.5967516921053
273,625.9022811853487,459.1199263456958,580.0,693.1335660038608
274,631.227892628066,450.6560110128727,580.0,703.1335660038608
275,510.80563954293035,693.8123464403384,580.0,569.755191788249
276,632.3951253563155,440.7243662468682,580.0,712.6413505212793
277,633.3984681471607,430.7748284061412,580.0,722.6413505212793
278,629.7813951197162,421.4519113350666,580.0,732.0902349128617
279,450.943609737081,758.1714871397897,580.0,642.3091223172262
280,642.3851684748262,441.1705035466948,580.0,717.7780071407432
281,441.31280950817364,755.4793342929257,718.0,647.7611888667618
282,431.40209025444,756.8126174112743,718.0,657.7611888667618
283,455.1387171687591,735.3705706232107,580.0,632.9204712415468
284,622.4742195594932,414.62511228045247,580.0,742.0902349128617
285,421.49137100070635,758.145900529623,718.0,667.7611888667618
286,412.0320588864335,754.9022275614014,580.0,677.2251993624446
287,613.1810397496636,410.93230724604103,580.0,751.7430685152173
288,402.1437114032703,756.3923899861794,718.0,1825.0495140242751
360,402.1437114032703,756.3923899861794,1015.0,1825.0495140242751
361,401.50353310458934,746.4129024369163,718.0,686.6106239152562
362,396.2759279434813,737.8881065871873,718.0,696.0229753143317
363,392.631246253556,728.5759481167185,718.0,706.0229753143317
364,382.96069507198894,731.1216189211808,718.0,710.9588643657504
365,378.9142169974676,721.9768928349375,718.0,720.9588643657504
366,410.48578010551637,742.0175368304692,718.0,693.2306874976022
367,420.38555421716234,740.605278873018,718.0,703.2306874976022
368,382.8434025202632,712.7811600676453,718.0,724.6046117993807
369,406.87608490432217,737.4206520761576,718.0,696.163685012691
370,374.7354811028254,736.8089605815242,718.0,720.9588643657504
371,395.66546418757736,764.0102842498435,718.0,686.6106239152562
372,388.1171271750618,704.2848180155991,718.0,734.6046117993807
373,389.741603123567,694.4176462884664,718.0,744.2210286455204
374,366.26442637950777,742.1232085880212,718.0,730.9538728290909
375,430.334809537069,741.6114193101882,718.0,713.0838711419178
376,356.8326005012586,738.8004596353632,718.0,738.9721706229426
377,348.73265431813667,744.6648327331911,718.0,748.6689196793586
378,385.2893103370671,685.4634802779838,718.0,753.6371970757594
379,439.31791421700444,737.2178068660459,718.0,722.4637117465767
380,339.8486071238242,740.0742221584169,718.0,756.0038617312815
381,329.8649408739861,739.5029006973782,718.0,766.0038617312815
382,396.57375893082,773.9689488520579,1015.0,695.0486225081362
383,320.3417039824113,742.5537955016853,718.0,775.6677259022199
384,311.1055650034597,738.7205544759355,718.0,784.7795441066812
385,445.85431215107064,729.649748855728,718.0,732.4637117465767
386,455.7804215802096,728.4363438941597,718.0,741.1219067452948
387,465.693942152491,727.1240520581138,718.0,751.1219067452948
388,397.4820536740627,783.9276134542723,1015.0,704.5376642923189
389,384.51286430750525,675.4936692685825,718.0,763.6371970757594
390,301.110547285558,739.0361821344704,718.0,794.7795441066812
391,291.6549743265688,742.2907389425828,718.0,804.5550768379592
392,475.4316034265745,724.8485404867931,718.0,761.0979243976902
393,379.98630917570654,666.5768145182354,718.0,773.2542295944112
394,433.24497743151437,751.1785987705172,718.0,719.8788062820374
395,398.39034841730535,793.8862780564867,1015.0,714.2919107342217
396,484.20575269993225,720.0512178450651,718.0,770.9388720414654
397,284.2811872151352,735.5359433398088,718.0,811.9690476480752
398,494.1490818303705,718.9881064662445,718.0,780.7114066154346
399,492.5744252068079,709.1128618354584,718.0,784.7113922073696
400,503.40818702535336,722.7655356169026,718.0,790.3321957635256
401,497.3636510195451,700.3342904189572,718.0,794.7113922073696
402,286.79906413423936,751.0326000833257,718.0,813.4539274591268
403,501.42347124818605,691.195479790045,718.0,804.6948402382708
404,277.7071598013231,728.0005492849205,718.0,821.9690476480752
405,511.4218864450971,691.0174529657226,718.0,811.576665505192
406,513.1009162128325,725.225413845228,718.0,800.3321957635256
407,523.0731233098596,724.4803731657994,718.0,810.0717597630875
408,520.3137950144035,686.4420882813399,718.0,821.576665505192
409,399.298643160548,803.8449426587011,1015.0,724.1483896225777
410,400.2069379037907,813.8036072609156,1015.0,734.0545005302205
411,270.08816161877667,721.5236004126231,718.0,831.9136642121493
412,528.9444572734797,681.3911805441348,718.0,831.5693043797954
413,401.1152326470333,823.76227186313,1015.0,743.9883557906043
414,265.3013186452737,712.7437294370891,718.0,841.6331125040074
415,381.55259136665165,656.7002381833748,718.0,782.6623453758069
416,261.32385706615827,726.3388850053499,718.0,838.4364013119174
417,402.02352739027594,833.7209364653444,1015.0,753.9392637893504
418,402.93182213351855,843.6796010675588,1015.0,763.9013928251953
419,377.3245569029371,647.6380240734765,718.0,792.3791533503922
420,403.8401168767612,853.6382656697732,1015.0,773.871294944195
421,262.1882014272805,703.2406509260468,718.0,851.6331125040074
422,538.9431797067425,681.551023287375,718.0,840.8374155111068
423,372.8134396936815,638.7133492040844,718.0,802.3791533503922
424,371.7821875139686,628.7666653877646,718.0,812.0475553467052
425,544.3765634097063,673.1558853173134,718.0,849.0613021865832
426,554.3489176082529,673.898954451868,718.0,858.0388956146726
427,404.7484116200038,863.5969302719876,1015.0,783.8468021440168
428,563.4256494807295,669.7021772937181,718.0,868.0388956146726
429,252.55955251353987,731.1541695980767,718.0,848.4364013119174
430,252.72497587493757,700.0084129791308,718.0,859.5315113922132
431,243.94694097400398,695.2182038732574,718.0,869.5315113922132
432,243.79524796092147,735.9694541908035,718.0,858.4364013119174
433,572.502381353206,665.5054001355683,718.0,878.0388956146726
434,237.18396423049714,743.4721821903931,718.0,868.1377248530937
435,405.6567063632465,873.555594874202,1015.0,1707.833654546039
489,405.6567063632465,873.555594874202,1070.0,1707.833654546039
490,405.27409015019896,863.5629173134322,1015.0,804.5376642923189
491,414.8841160704677,877.4098016791205,1015.0,804.5376642923189
492,413.25627995366995,857.5392435223505,1015.0,812.2655245518714
493,399.03095321773804,855.751179911129,1070.0,813.5349745472606
494,414.959354278431,847.6853337478326,1015.0,822.2655245518714
495,424.8655048092254,878.0196203782442,1015.0,814.2583504223445
496,434.6494543289176,875.9521746604287,1015.0,824.2583504223445
497,392.3110569652839,848.3455743075168,1015.0,823.5349745472606
498,382.5011660604381,846.4049454313473,1070.0,832.524075695464
499,418.12085744455635,838.1982426377726,1015.0,832.2089051424854
500,427.42363876810845,834.5296925636738,1015.0,840.3881425417189
501,373.0863776223423,849.775666224575,1070.0,842.524075695464
502,424.5166631811257,824.9615426413176,1015.0,846.9098084418098
503,420.4697348430258,815.8170158068508,1015.0,856.9098084418098
504,418.34958816600994,806.0443509672107,1015.0,866.8068673972676
505,444.64635357509263,875.7031657011003,1015.0,834.1743726197958
506,424.3881576464472,798.073423879981,1015.0,875.0809143997215
507,454.62139303442126,876.4092731892608,1015.0,844.1743726197958
508,428.9667004782192,789.1831513567323,1015.0,885.0809143997215
509,425.0571307506008,779.9790618012744,1015.0,893.1876386768903
510,365.3057819655886,856.0575712880176,1015.0,852.2434676764117
511,355.6134361272672,853.5961830312864,1070.0,860.4098251391043
512,345.92109028894583,851.1347947745552,1015.0,870.4098251391043
513,429.51421242900784,771.0272785760166,1015.0,903.1876386768903
514,340.45518432261065,842.7607950153492,1015.0,879.0425445120055
515,331.2346483458296,846.6314172264267,1015.0,885.7712048391675
516,325.1887503295366,838.6660473557563,1015.0,894.8485865611913
517,464.60993505073066,876.8878422944292,1015.0,854.1730736767449
518,474.5845053216648,877.6005469388624,1015.0,864.1729972059914
519,430.6269303435181,761.08937845362,1015.0,912.881363679538
520,483.3242141233064,872.7407640154688,1015.0,873.3413417116528
521,491.96734790350064,867.7112274108039,1015.0,883.3413417116528
522,437.6885315324648,754.008856675653,1015.0,922.0674208997846
523,432.9686324909021,745.192817143218,1015.0,928.9494759035186
524,438.11233776826526,736.617136644294,1015.0,938.9494759035186
525,446.7941049192288,731.6545849683464,1015.0,948.2996029906245
526,448.236406728497,721.7591433162027,1015.0,956.9288178839454
527,343.1685500595392,860.7485100961933,1070.0,874.7636041426326
528,453.01807419065045,712.9764525963046,1015.0,966.9288178839454
529,461.2094457176396,707.240475564723,1015.0,976.3990889116344
530,317.2427571389858,832.5947054764252,1015.0,904.8485865611913
531,469.78752607502526,702.1007734933736,1015.0,986.3990889116344
532,469.2640006841158,692.1144868379108,1015.0,993.5359319893905
533,464.737527632514,683.1975904208202,1015.0,1003.5359319893905
534,308.2664315458559,837.0021513179668,1015.0,911.852510315463
535,340.4160098301326,870.3622254178314,1070.0,859.8564678071625
536,478.3079805639541,687.8475877375008,1015.0,1003.0048544431997
537,484.0898455461292,679.6885413883313,1015.0,1012.8804349860668
538,300.4907147145686,830.7142082711799,1015.0,921.7058459804566
539,494.08802933187144,679.8791220445405,1015.0,1020.6827045562009
540,501.31957408964513,871.251829811977,1015.0,891.3981937457266
541,459.0356998364231,674.9824117992853,1015.0,1013.4890303292476
542,508.9454498823337,877.7206796629541,1015.0,901.3981937457266
543,498.45567278281817,670.8833624498536,1015.0,1029.7300097086822
544,498.3067232700212,660.8844718092556,1015.0,1039.7300097086822
545,508.44382600687464,671.3699784923045,1015.0,1037.3708567057527
546,337.663469600726,879.9759407394695,1070.0,862.8333529298444
547,290.6867978588314,828.743620976541,1015.0,931.2753536698798
548,517.5055849114956,667.1409684953286,1015.0,1047.3708567057527
549,451.72655259805555,668.157723773605,1015.0,1023.4226878865528
550,527.4845340327373,667.7894856004755,1015.0,1056.7452855095803
551,499.18069403879406,650.9227362629098,1015.0,1049.7037988733982
552,503.7849198584954,642.0457376371808,1015.0,1059.3490959021844
553,503.8025291646887,632.045753141576,1015.0,1069.1383519090116
554,503.3322457631678,622.0568175865604,1015.0,1079.1383519090116
555,536.7735796065565,664.0862934197331,1015.0,1066.7452855095803
556,444.46387849439054,661.283600930365,1015.0,1033.422687886553
557,280.88288100309427,826.7730336819021,1015.0,941.2753536698798
558,510.6130678687984,615.2019193768012,1015.0,1087.3069559647872
559,271.0789641473571,824.8024463872632,1015.0,951.2753536698797
560,518.9141933953279,878.5107130623356,1015.0,910.4313756802914
561,519.794428140569,611.2392657759988,1015.0,1097.3069559647872
562,524.3977101614461,602.3617776945497,1015.0,1106.1453635821138
563,519.631102946015,593.570904265032,1015.0,1114.976072343412
564,546.740878604454,664.8943470605963,1015.0,1076.218051965063
565,264.52401869903605,817.2504473029455,1015.0,960.2039570844962
566,254.64008038407636,815.7313148577415,1015.0,970.0509315999606
567,556.7081776023515,665.7024007014594,1015.0,1086.218051965063
568,533.7030747912246,598.6997851895236,1015.0,1116.033648813002
569,563.9733858619553,672.5738451598382,1015.0,1095.0842650836541
570,539.0921304392805,590.2761233241496,1015.0,1125.1713728552745
571,544.4811860873364,581.8524614587756,1015.0,1135.1713728552745
572,539.9903216131648,572.9175783440044,1015.0,1142.5531400615332
573,573.9583171232952,673.1226144249388,1015.0,1104.9964141192588
574,334.91092937131936,889.5896560611076,1070.0,1635.2936236642086
671,334.91092937131936,889.5896560611076,1352.0,1635.2936236642086
672,343.22528540371223,884.0334447830322,1070.0,889.8564678071625
673,340.65026004694414,874.3706685560878,1070.0,896.1216913617933
674,349.1509473925606,869.1039509205889,1070.0,905.9189475968717
675,358.1921865794806,864.8312475649951,1070.0,915.9189475968717
676,357.0733862379941,854.8940303591628,1070.0,922.1881479343706
677,331.27818762817975,870.8829388392897,1352.0,898.9126500530743
678,354.0275935796697,845.3691604344606,1070.0,932.1881479343706
679,321.90611520941536,867.3952091224917,1352.0,908.9126500530743
680,362.46000852441233,839.9938113109448,1070.0,938.0321445053565
681,359.71260039803826,830.3786280788304,1070.0,948.0321445053565
682,364.99283226365935,821.886328540703,1070.0,956.3159113045886
683,312.534042790651,863.9074794056936,1070.0,918.9126500530743
684,373.67243957829635,816.9200002326166,1070.0,966.3159113045886
685,375.6942048693158,807.126509276475,1070.0,974.5469738177218
686,385.3165842419431,804.4044117012149,1070.0,983.4105321320678
687,390.86432892580774,796.084403953463,1070.0,993.3102558828042
688,394.48182398339344,786.7616506311691,1070.0,1003.2918962123563
689,390.00842666420164,777.8180095144512,1070.0,1011.5966916886955
690,391.3970755627935,767.9148961536722,1070.0,1021.5966916886955
691,392.4466627301554,757.97013035562,1070.0,1031.5937740312995
692,387.6850546578438,749.1765481182325,1070.0,1040.6991728441908
693,389.3962044109849,739.3240374472246,1070.0,1050.4877433523689
694,398.55916107868416,735.3190124652967,1070.0,1058.3138679827434
695,303.20331085290815,867.504344916939,1352.0,927.6157728249383
696,293.8725789151653,871.1012104281843,1352.0,937.6157728249383
697,407.7221177463834,731.3139874833689,1070.0,1068.3138679827434
698,417.65698887829365,730.1745421830865,1070.0,1078.0924574457988
699,426.6101679187693,725.7202650173516,1070.0,1088.0128062876722
700,432.87097699913005,717.9226840040326,1070.0,1097.6263629278217
701,284.78724963287345,866.9230778510238,1070.0,946.0410050422533
702,383.7688261712315,731.0576831028507,1070.0,1059.2364357221072
703,440.4350486279091,711.3816733485835,1070.0,1107.6263629278217
704,275.55616344572695,870.7684709135692,1352.0,955.9352103499734
705,447.29492306078663,704.10553956991,1070.0,1117.6004386336706
706,450.7990428653808,694.7395828972016,1070.0,1127.2317588979704
707,374.5218658024894,727.2506207263046,1070.0,1069.2364357221072
708,367.1032510313326,720.545089063776,1070.0,1078.9406491845625
709,266.32507725858045,874.6138639761147,1070.0,965.9352103499734
710,357.815003028137,716.8398968918187,1070.0,1088.9215172438835
711,459.8852429535308,690.5633444032812,1070.0,1136.0911715810876
712,444.07129670928083,687.3411079422475,1070.0,1134.6719920091748
713,469.7015183958007,688.6552730100967,1070.0,1146.0911715810876
714,447.31516930757,718.6386657995444,1070.0,1112.088289541337
715,353.29824633667585,707.9180748251027,1070.0,1097.6494610977534
716,478.7690114370033,684.4385716989126,1070.0,1155.9433642261727
717,350.5894468067934,698.2919434574708,1070.0,1107.6494610977534
718,257.6784953750938,869.5902575293316,1352.0,973.8516609589119
719,482.2233871724003,675.054154387289,1070.0,1164.578670748094
720,248.57907092938905,873.7376030366303,1070.0,983.7028374810725
721,491.34792084672875,670.9623473016549,1070.0,1174.3780485452307
722,240.24227986675157,868.2151113183995,1352.0,991.3420193987723
723,454.4296873891548,725.6660146927474,1070.0,1122.088289541337
724,346.10537037329095,689.3536517561159,1070.0,1117.5586365831664
725,336.29040824102907,687.438836270941,1070.0,1125.6008521164883
726,333.76388055604286,677.7632661142527,1070.0,1134.4893604376373
727,330.2186461142789,668.4127948559187,1070.0,1144.4893604376373
728,231.3044803483853,872.7001687059355,1070.0,1001.0085518474835
729,500.7438157672091,667.5393137576633,1070.0,1184.3780485452307
730,499.43597474516383,657.6252050301449,1070.0,1189.9759964818822
731,506.1417887991518,650.2068455165235,1070.0,1199.9759964818822
732,510.5725915705307,641.2420261206214,1070.0,1209.7859128243736
733,223.37345214897334,866.609290961297,1352.0,1008.2871074065511
734,215.44242394956137,860.5184132166586,1352.0,1018.2871074065511
735,325.9205799231054,659.3835851996813,1070.0,1154.4726043019377
736,515.9079451213664,632.7842484877214,1070.0,1219.7859128243736
737,520.582145598551,623.9438949937096,1070.0,1229.7713203089281
738,527.4903956957764,616.7136750389512,1070.0,1239.5954179237183
739,462.41749738673013,731.6822337248834,1070.0,1132.0436140847646
740,207.5113957501494,854.42753547202,1352.0,1028.287107406551
741,201.85973536607972,846.1777636628645,1070.0,1038.039161952359
742,533.3101677199099,608.5816240315415,1070.0,1249.5954179237183
743,542.5676353170871,612.3630647209104,1070.0,1255.2878034892676
744,510.33949963944895,670.3540697016194,1070.0,1193.379366043731
745,322.2816231410213,650.0691880888575,1070.0,1164.4726043019377
746,314.0389426905636,644.4071902972964,1070.0,1173.589761716101
747,304.04922534170436,643.9538170626427,1070.0,1183.589761716101
748,301.0836246050109,634.4036750600061,1070.0,1189.9577360501642
749,551.3477438912039,617.1494718731199,1070.0,1265.2878034892676
750,547.2364979490712,603.5198909849905,1070.0,1264.4131038120815
751,300.9859522591238,624.4041520657404,1070.0,1199.9577360501642
752,546.3969027693163,593.5551993222178,1070.0,1269.521683850839
753,552.1211525730148,585.3556283465596,1070.0,1279.521683850839
754,559.1674514075614,578.2598780173648,1070.0,1289.4473900200185
755,199.24107887826207,860.0490885348823,1070.0,1034.49524881068
756,560.8095976826057,620.3857232277174,1070.0,1275.2159805374033
757,566.2137502421081,571.1641276881701,1070.0,1299.4473900200185
758,567.2608978918769,628.0264513088533,1070.0,1284.5631024984789
759,282.7444768887634,857.1339471686842,1070.0,955.4740789503857
760,291.01828727638406,623.60062559333,1070.0,1204.723131179266
761,193.71142032979387,840.3807849610374,1352.0,1047.9784893164174
762,576.1844666883757,570.3993966582461,1070.0,1308.192148654488
763,576.9771549862079,630.3916887339043,1070.0,1294.2293772585645
764,288.0081676749556,614.0644219469572,1070.0,1214.723131179266
765,279.7969402397404,608.3569054986962,1070.0,1223.651671314214
766,269.79727573826744,608.2749917759058,1070.0,1233.651671314214
767,267.2206687088965,598.6126371862524,1070.0,1239.5612084087497
768,257.54168288567575,596.0992264689417,1070.0,1249.5612084087497
769,582.9569501431814,563.0418516971615,1070.0,1318.056691731835
770,585.9137664222568,553.488986289767,1070.0,1327.7016656178077
771,586.2785566130277,634.0637355441444,1070.0,1304.2293772585645
772,247.55994609031117,596.7033212860565,1070.0,1259.3144233645914
773,584.1549520127348,543.6448727251611,1070.0,1337.4906311605682
774,596.0090539262745,636.3696891509842,1070.0,1314.1780530605197
775,246.32378338971623,586.7800203343743,1070.0,1264.1450649659162
776,245.5026664172292,576.8137890046543,1070.0,1274.1450649659162
777,513.7064262940289,679.7702156702564,1070.0,1202.2000639549842
778,191.83538975450736,866.7688927435108,1070.0,1044.49524881068
779,241.29812268202434,567.740652172293,1070.0,1283.8365556550466
780,587.3651823262969,534.1741588484839,1070.0,1347.0709497350135
781,185.56310529350802,834.5838062592103,1352.0,1057.9784893164174
782,587.9600002495457,524.1918649418619,1070.0,1357.0709497350135
783,241.32647866390306,557.7406923754593,1070.0,1293.6700120638634
784,592.7056943624737,515.3896841105837,1070.0,1366.5998401281556
785,605.7395512395213,638.675642757824,1070.0,1324.1780530605197
786,231.58422228316843,570.115549862954,1070.0,1289.5914074039297
787,183.52303453359013,872.3280968845089,1070.0,1054.4409492012724
788,599.5600720755897,508.10837199215763,1070.0,1376.5998401281556
789,241.6902939459373,547.7473126448297,1070.0,1303.6700120638634
790,594.4515639502175,499.51167816644727,1070.0,1382.5735414330957
791,609.4362962364003,509.67687329130354,1070.0,1384.2789025048974
792,590.5090578736102,490.32164846922024,1070.0,1392.5735414330957
793,619.3513103859574,508.375914255022,1070.0,1394.2789025048974
794,615.5082321759968,636.537215120203,1070.0,1333.6779509414011
795,239.42049809568636,538.0083174811496,1070.0,1313.4942240506234
796,177.41479025722217,828.7868275573832,1352.0,1048.681874040645
797,221.87032188431252,572.490447553615,1070.0,1299.5914074039297
798,175.2106793126729,877.887301025507,1070.0,1064.4409492012724
799,624.3930887371304,641.1262590171473,1070.0,1342.991877265746
800,626.8542084348811,501.76482350784147,1070.0,1403.4096159555236
801,241.4448615400137,528.21536324633,1070.0,1323.2035034151663
802,239.87167477596495,518.3398843513385,1070.0,1333.1678312993888
803,212.4674015160211,575.8941350462575,1070.0,1309.5625085995055
804,295.7783849186486,649.5745998102987,1070.0,1192.5673825157828
805,166.89832409175568,883.4465051665051,1070.0,1074.4409492012724
806,636.7900241600521,500.63364453197346,1070.0,1413.359035590367
807,585.3605998435901,481.74882046948056,1070.0,1402.5276072330944
808,582.4700212106014,472.175704196996,1070.0,1412.4204909216157
809,158.58596887083846,889.0057093075031,1070.0,1084.4409492012724
810,642.0502080336225,492.1289125775713,1070.0,1421.4032032371372
811,242.13649482189672,508.59973085359803,1070.0,1342.831325269957
812,331.2657370555816,674.3730256988777,1070.0,1138.700589595845
813,150.27361364992123,894.5649134485012,1070.0,1094.4409492012724
814,544.2133210438144,579.2346643288755,1070.0,1284.0077375455996
815,341.0223849429943,897.5048383581519,1070.0,889.8564678071625
816,169.26647522093631,822.9898488555559,1352.0,1058.3883123352327
817,161.11816018465046,817.1928701537288,1352.0,1068.1254807415528
818,651.5220770231491,495.3357330972209,1070.0,1429.0147453197778
819,628.8227957472819,650.0916199024778,1070.0,1352.6779375754898
820,659.9120649766732,489.8944003432238,1070.0,1439.0147453197778
821,152.9698451483646,811.3958914519015,1352.0,1064.511673215661
822,203.0644811477297,579.2978225388999,1070.0,1319.5625085995055
823,141.31481155951872,899.0078702460629,1070.0,1104.3993083100067
824,193.6615607794383,582.7015100315424,1070.0,1329.5625085995055
825,144.82153011207876,805.5989127500743,1352.0,1074.2975438041165
826,242.80369490684967,498.62201347703143,1070.0,1352.831325269957
827,136.6732150757929,799.8019340482472,1352.0,1146.9284163163131
897,136.6732150757929,799.8019340482472,1576.0,1146.9284163163131
898,132.30848910323684,790.8047585367606,1576.0,1108.681874040645
899,129.6957844884235,781.1521021875615,1352.0,1118.5942010275494
900,133.09012938069202,771.7458052141329,1576.0,1127.756848831649
901,136.38969055533238,762.3058424994393,1576.0,1137.756848831649
902,140.8355986596592,753.3485046623429,1352.0,1147.7181354120355
903,135.06611558932553,745.1806980350326,1576.0,1154.9330656333036
904,140.10779858045515,736.5446438077275,1352.0,1164.5377499312974
905,150.8070843025149,754.1031397227017,1352.0,1154.3443614632884
906,159.85449243689897,749.8435146159721,1352.0,1164.3443614632884
907,133.79654627687242,728.7878342599481,1576.0,1171.3750177372237
908,127.48529397328969,721.0310247121687,1352.0,1181.3750177372237
909,131.1353908185071,711.7209874930952,1576.0,1188.6480894656925
910,169.82864922995452,749.1250466156102,1352.0,1174.0065419952557
911,179.74716385143077,747.8510498716734,1352.0,1184.0065419952557
912,128.7790565256878,805.9405218977287,1352.0,1108.681874040645
913,187.14050280283294,741.1176600010599,1352.0,1193.0805692187778
914,196.54432187949303,737.71645627687,1352.0,1203.0805692187778
915,133.98824491614866,702.1365614019007,1352.0,1198.6480894656925
916,206.10859130677267,734.7967387695751,1352.0,1213.074128849517
917,132.51874375115798,692.2451223596738,1576.0,1208.173021937573
918,123.92200907795916,814.6817512214859,1352.0,1118.2778484616376
919,127.4174314512568,683.6441565523428,1352.0,1218.173021937573
920,213.84992451306368,728.466512850291,1352.0,1222.7031413209759
921,128.70468450821838,673.7273536619279,1576.0,1227.0794971630578
922,124.62651448686479,664.5967168124561,1352.0,1237.0794971630578
923,115.11739405852154,661.5021039644143,1576.0,1245.3571116663504
924,223.0360568199725,724.5149342745866,1352.0,1232.7031413209759
925,109.92031553589582,652.9586635081542,1576.0,1255.3571116663504
926,232.69782560095305,721.9361314471356,1352.0,1242.650302940854
927,104.72323701327011,644.4152230518941,1576.0,1265.3571116663504
928,237.50703023028476,713.1684891852037,1352.0,1251.0920207759168
929,246.9267857918478,709.8116744509055,1352.0,1261.0920207759168
930,255.51271787526863,704.6850995456803,1352.0,1270.9961079779139
931,264.9337938199264,708.0382067680921,1352.0,1279.1861503693863
932,274.92531198254505,707.6264242938881,1352.0,1289.1861503693863
933,283.37918218910613,702.284881583152,1352.0,1298.5079800646697
934,290.797887066113,695.5794496099027,1352.0,1308.5079800646697
935,119.06496163023053,823.4229805452431,1352.0,1128.2778484616376
936,289.9338410902783,685.6168483154794,1352.0,1316.4185045216184
937,296.5613438246786,678.1284434449134,1352.0,1326.4185045216184
938,300.3222434399983,698.6268477892074,1352.0,1315.8414314171594
939,99.5261584906444,635.871782595634,1576.0,1275.3571116663504
940,114.2079141825019,832.1642098690004,1352.0,1138.2778484616376
941,306.0691587806151,675.0298220153628,1352.0,1335.7170434001825
942,109.35086673477326,840.9054391927576,1352.0,1148.2778484616376
943,94.3290799680187,627.328342139374,1576.0,1285.3571116663504
944,307.3710606348967,665.1149316195078,1352.0,1343.335994511185
945,89.13200144539302,618.7849016831137,1576.0,1295.3571116663504
946,316.0409617443985,660.1316781891212,1352.0,1353.335994511185
947,79.21455235680985,620.0671667007139,1352.0,1302.1253439423238
948,309.6094638235543,702.3346149808286,1352.0,1325.8414314171594
949,104.49381928704463,849.6466685165149,1352.0,1158.2778484616376
950,325.6956180912747,657.5263738261488,1352.0,1363.1696934943614
951,70.39340194343629,624.7775069628011,1352.0,1312.1253439423238
952,99.636771839316,858.3878978402721,1352.0,1168.2778484616376
953,335.6782376010694,658.1157020222042,1352.0,1373.0764798896291
954,310.1750268206094,712.3186090962297,1352.0,1332.7097943499907
955,309.09561967653127,722.2601824232898,1352.0,1342.7097943499907
956,338.6624560888781,648.5713612897587,1352.0,1378.9282193512743
957,310.1082399979306,732.2087803187065,1352.0,1352.6000776998862
958,146.3062530177821,797.1177991767855,1352.0,1108.681874040645
959,76.22229978779532,610.5253416885254,1576.0,931.0802551928489
1015,76.22229978779532,610.5253416885254,1795.0,931.0802551928489
1016,69.40819982853137,617.8443608677022,1795.0,1307.3774743302965
1017,62.59409986926742,625.1633800468791,1795.0,1317.3774743302965
1018,83.61890266249605,603.7955373886984,1576.0,1307.3774743302965
1019,82.4071606554121,593.8692248151257,1576.0,1315.1448245337492
1020,91.74515653050517,590.2912598856238,1576.0,1323.1382329670937
1021,55.77999991000348,632.4823992260559,1795.0,961.0802551928488
1079,55.77999991000348,632.4823992260559,1811.0,2230.4784151908325
1080,62.865923649745355,625.4262186193422,1811.0,1337.3774743302965
1081,60.898879463661075,615.6215902648357,1795.0,1344.998195277852
1082,68.42998653917864,609.0426521881329,1811.0,1354.6800765867033
1083,78.15352874858728,606.7075447169769,1795.0,1364.4193983810353
1084,85.32126877865406,599.7344892273527,1811.0,1373.9662714783365
1085,95.29997900233667,599.0823065291981,1795.0,1383.1849256511298
1086,55.24492663331857,642.4680737945855,1795.0,1337.3774743302965
1087,102.23145936598723,591.8743539788322,1811.0,1392.6139595877232
1088,110.25770006632916,585.9095019085647,1811.0,1402.6139595877232
1089,112.4569295250205,576.1543294453007,1795.0,1411.3670769634587
1090,122.05876335073228,573.3606245246949,1795.0,1419.8400856245862
1091,131.9539121345634,574.8049342372722,1795.0,1429.8400856245862
1092,138.41749419770355,567.1745930317262,1795.0,1437.3293697882004
1093,106.39963547379817,568.1976222886293,1811.0,1420.7411585459524
1094,144.5811354894309,559.2999802776338,1795.0,1447.3293697882004
1095,153.985663554498,555.9007374393881,1795.0,1456.550912833407
1096,163.49113762497004,552.7949424211064,1795.0,1466.550912833407
1097,169.5026975781439,544.8036254502063,1795.0,1475.627711290995
1098,169.3343462340981,560.9101696606981,1795.0,1472.6963911842938
1099,165.22420752029998,535.7651232056454,1795.0,1483.668689376328
1100,100.95556234405132,559.8094122436931,1811.0,1430.7411585459524
1101,173.18233538108143,529.709695809379,1795.0,1491.1636839468363
1102,54.70985335663366,652.4537483631151,1795.0,1347.3774743302965
1103,179.06850979730683,563.2005975082191,1795.0,1482.6963911842938
1104,95.51148921430448,551.421202198757,1811.0,1440.7411585459524
1105,181.93436791368606,524.872142032083,1795.0,1501.1636839468363
1106,187.14675003873603,569.094834914513,1795.0,1492.2992092117224
1107,54.17478007994875,662.4394229316447,1795.0,1357.3774743302965
1108,187.83626940147354,516.7994994146713,1795.0,1510.6934292914107
1109,194.56798862578643,575.7974625958088,1795.0,1502.2992092117224
1110,59.155277066035524,671.1109077970862,1795.0,1366.5569266191583
1111,58.43901025704416,681.0852229043172,1795.0,1376.5046674234864
1112,204.3591778028818,577.8303458925898,1795.0,1511.6014583445058
1113,214.2466376072469,576.3343049115119,1795.0,1521.6014583445058
1114,223.08121384612946,581.0194156550666,1795.0,1530.5931617845506
1115,232.92272779704402,582.7927185490906,1795.0,1540.5931617845506
1116,241.67091625569793,587.6372204524729,1795.0,1550.325682556436
1117,251.52225610713754,589.3550979601661,1795.0,1560.3164291835612
1118,261.37359595857714,591.0729754678592,1795.0,1570.3164291835612
1119,270.1093430605577,586.2060747528005,1795.0,1579.1683826254337
1120,90.06741608455764,543.0329921538208,1811.0,1450.7411585459524
1121,84.6233429548108,534.6447821088847,1811.0,1460.7411585459524
1122,279.9401309507077,588.0379070210171,1795.0,1589.1293997648124
1123,79.17926982506395,526.2565720639485,1811.0,1470.7411585459524
1124,70.15678559113056,521.9444057582011,1795.0,1479.9916349402044
1125,289.9175893675594,587.3668455186232,1795.0,1599.010610588282
1126,65.22054772414072,513.2476502873088,1811.0,1489.8219857943066
1127,57.722743448052796,691.0595380115483,1795.0,1386.5046674234864
1128,58.008433700792814,701.0554562324768,1795.0,1396.4795420251435
1129,57.25513540406535,711.0270429505547,1795.0,1406.4776469401245
1130,60.28430985715087,504.55089481641653,1811.0,1499.8219857943066
1131,55.34807199016103,495.85413934552423,1811.0,1509.8219857943066
1132,264.334561841884,600.624555496205,1795.0,1577.379718766675
1133,50.4118341231712,487.15738387463193,1811.0,805.0412407846295
1330,50.4118341231712,487.15738387463193,1931.0,805.0412407846295
1331,58.01621940916137,480.66328467441826,1811.0,1436.3988487473448
1332,66.73831442430256,485.5546094997441,1811.0,1442.8038127741272
1333,71.47513302643236,476.7476492108296,1811.0,1450.4157869594108
1334,81.33435813034072,475.07562039814025,1811.0,1460.4157869594108
1335,89.7213461845122,480.5215759046776,1811.0,1469.048200042547
1336,51.37333718206909,473.1885194127541,1931.0,1440.4007651335608
1337,98.96980020363537,476.71814347381144,1811.0,1478.127554211005
1338,102.70297229067776,467.44110589878096,1811.0,1487.4770174743694
1339,112.62887532192114,466.2260137153012,1811.0,1495.3512332592336
1340,44.73045495497682,465.7137541510899,1931.0,1450.4007651335608
1341,121.1066865096909,471.5294764958367,1811.0,1505.3512332592336
1342,38.08757272788455,458.23898888942574,1931.0,1460.4007651335608
1343,129.58449769746065,476.83293927637226,1811.0,1515.3512332592336
1344,31.444690500792277,450.76422362776157,1931.0,764.0020564610305
1538,31.444690500792277,450.76422362776157,2097.0,764.0020564610305
1539,41.16536963933592,448.417226166007,1931.0,1477.438033070944
1540,43.41705150064889,438.67402706122454,2097.0,1484.4530347144464
1541,53.06715840889838,436.0519216744494,1931.0,1494.4530347144464
1542,63.06201149092857,436.3727204721896,2097.0,1504.232328560194
1543,69.92080627146447,443.6498719862432,1931.0,1512.9401733577267
1544,79.80228046312683,442.11479290049203,2097.0,1521.9300120536182
1545,89.74262142548582,443.20549063682773,2097.0,1531.9300120536182
1546,97.44113546270815,436.8232589253736,1931.0,1540.3454821129483
1547,105.81191099700686,442.2941013609027,2097.0,1548.0251261490716
1548,113.8299466243775,448.26997825707576,2097.0,1558.0251261490716
1549,122.2047818173334,453.73460408972227,1931.0,1568.0154066978794
1550,129.70521084220687,447.12071231234677,2097.0,1573.9419356973954
1551,137.03596983292738,440.31924389589653,1931.0,1583.9419356973954
1552,146.9905143460053,439.3668555627309,2097.0,1592.886697815511
1553,155.8572030186685,434.7428062569745,1931.0,1602.886697815511
1554,31.565233976588935,460.763497064889,1931.0,1477.438033070944
1555,165.85714905677915,434.7099545465853,2097.0,1612.31957285715
1556,175.8557803806129,434.87539834384165,1931.0,1622.31957285715
1557,146.46257354590708,449.3529097640454,1931.0,1590.8473168006635
1558,182.23745109190304,427.17641926005,2097.0,1630.3492275592057
1559,31.685777452385594,470.76277050201645,1931.0,1487.438033070944
1560,192.18557333378368,426.15913667364663,1931.0,1640.3492275592057
1561,191.42805091532884,416.18786996446977,1931.0,1644.6745666733682
1562,199.80231975185208,432.6387334205779,2097.0,1648.743832394036
1563,207.41906616992048,439.1183301675092,2097.0,1658.743832394036
1564,190.670528496874,406.2166032552929,1931.0,1654.6745666733682
1565,217.41815935682357,439.25299805391234,1931.0,1667.560481979652
1566,223.51445997169753,447.17985864389925,2097.0,1676.7452196464099
1567,228.64460736673104,455.76365662062443,2097.0,318.02677947618304
1603,228.64460736673104,455.76365662062443,2385.0,318.02677947618304
1604,238.48056991311947,453.95981605504113,2097.0,1674.7013128322399
1605,226.09198836511598,446.09493714839886,2385.0,1674.7013128322399
1606,247.48872228139822,449.61778992547056,2097.0,1684.5223204845208
1607,225.1628156929737,465.137936685811,2097.0,1674.7013128322399
1608,256.496874649677,445.2757637959,2097.0,1694.5223204845208
1609,265.6539337337291,449.2942546732293,2097.0,1702.6904129041266
1610,272.1321436723035,456.9121806371486,2097.0,1712.6904129041266
1611,281.93095246675966,454.9163484273452,2097.0,1719.9110190785764
1612,289.99057443602686,448.99667835946934,2097.0,1729.9110190785764
1613,298.467564706726,454.3014531850837,2097.0,1736.4590594620768
1614,221.68102401921638,474.51221675099754,2097.0,1684.7013128322399
1615,295.22214740200826,440.4743169319299,2097.0,1739.5382485448395
1616,223.53936936350092,436.4262176761733,2385.0,1684.7013128322399
1617,218.1633418108745,483.8730880716127,2097.0,1694.7012761340836
1618,208.27970339664083,485.39417048117656,2097.0,1701.964345920745
1619,204.49201354885065,494.6490829938342,2097.0,1711.964345920745
1620,220.98675036188587,426.7574982039477,2385.0,1694.7013128322399
1621,201.18021659284233,504.0847600189434,2097.0,1721.9578661247158
1622,299.5373017707075,431.45326140753053,2097.0,1749.5382485448395
1623,218.4341313602708,417.08877873172213,2385.0,1704.7013128322399
1624,215.88151235865575,407.42005925949655,2385.0,1714.7013128322399
1625,197.868419636834,513.5204370440526,2097.0,1731.9578661247158
1626,213.3288933570407,397.751339787271,2385.0,1724.7013128322399
1627,210.77627435542564,388.0826203150454,2385.0,1734.7013128322399
1628,208.22365535381059,378.4139008428198,2385.0,1744.7013128322399
1629,205.67103635219553,368.74518137059425,2385.0,1754.7013128322399
1630,188.46180496258157,516.9139014051649,2097.0,1740.0228837860527
1631,203.11841735058047,359.0764618983687,2385.0,1764.7013128322399
1632,200.56579834896542,349.4077424261431,2385.0,1774.7013128322399
1633,185.30366958534856,526.4021141419805,2097.0,1749.952602819416
1634,198.01317934735036,339.7390229539175,2097.0,1784.7013128322399
1635,206.3597093941424,334.23126150501673,2385.0,1790.9461575021262
1636,211.0828108893825,325.4169372390471,2097.0,1800.9461575021262
1637,205.99705159843646,316.8067657869472,2385.0,1808.3744268283046
1638,182.30383179907844,535.9415571684924,2097.0,1759.952602819416
1639,214.50169592901716,311.5464402447092,2097.0,1815.2317958072274
1640,180.43767634683155,545.765887365918,2097.0,1769.9184136886336
1641,200.91129230749038,308.1965943348473,2385.0,1818.3744268283046
1642,222.57182439201293,305.6411014237146,2097.0,1825.2317958072274
1643,195.82553301654434,299.5864228827474,2385.0,1828.3744268283046
1644,230.96695754736461,300.20771028153507,2097.0,1835.2235850552763
1645,239.68902462242957,295.316335634458,2097.0,1845.221776605897
1646,190.73977372559827,290.9762514306475,2097.0,1838.3744268283046
1647,247.72722829887647,289.3676146243622,2097.0,1855.183904429491
1648,188.7973502218513,551.2536786067828,2097.0,1776.5847056464142
1649,256.4821650826092,284.53531890567484,2097.0,1865.1777252984955
1650,185.97248341566353,282.18574842451625,2385.0,535.3155000459396
1720,185.97248341566353,282.18574842451625,2619.0,535.3155000459396
1721,194.6447093673213,277.20654195727735,2385.0,1853.4475026552172
1722,204.38593879486564,279.46672983441147,2619.0,1862.0606270865212
1723,212.66674714228026,285.0728169826271,2385.0,1871.8675919785703
1724,214.59295563834894,294.8855495699176,2619.0,1880.5517924061862
1725,223.51407553976742,299.4036929612361,2385.0,1889.8408649047017
1726,220.84811016545112,309.04177516792777,2619.0,1896.0284096509101
1727,232.33461972957312,294.6922175876737,2385.0,1898.294509841269
1728,227.88972783248292,316.14217097600397,2385.0,1906.0284096509101
1729,236.5176888390243,321.1976916088965,2619.0,1915.8602527404244
1730,243.91795486108936,327.92346760893315,2619.0,1925.8602527404244
1731,253.24606050554465,324.3197965520966,2385.0,1932.8774780691786
1732,213.8948712985945,316.2287404009336,2385.0,1903.454690598832
1733,260.17827215689744,331.527045793024,2619.0,446.202859479541
1734,267.69213493547727,324.928419712947,2385.0,1947.3363676734004
1735,266.4864852305272,339.28632719130354,2385.0,1952.5150927063085
1736,275.3330704445189,343.94872250397094,2619.0,1962.1101421691135
1737,284.6721900024837,347.5237533964303,2385.0,1972.1101421691135
1738,274.93344420521913,318.03179444692375,2385.0,1957.3363676734004
1739,284.2228868125056,314.32959833570396,2385.0,1966.9730876695346
1740,180.6332402970454,273.7304256677973,2385.0,1853.4475026552172
1741,291.3802686780946,307.3459112844296,2385.0,1976.9497848719423
1742,298.79388486414103,300.6348536147333,2385.0,1986.877856233718
1743,291.54208190527265,354.790429751133,2619.0,1981.6107746862401
1744,209.87368108625196,325.3846144321859,2385.0,1915.7141021414411
1745,299.94494346768613,360.2118610716344,2385.0,1991.6107746862401
1746,291.3237408103418,293.98677510921846,2385.0,1987.7559217038906
1747,296.56583147951955,369.62364103992036,2619.0,1997.2716245010668
1748,292.71985213008327,378.8544829757196,2385.0,2007.2716245010668
1749,181.0382188053244,263.73862941247705,2385.0,1862.5431348021032
1750,298.79356133240225,386.7986667931841,2619.0,2014.5905242906808
1751,201.93232317053545,331.46201802701876,2385.0,1922.8236168713313
1752,296.40957548138374,396.51034077155384,2385.0,2024.5905242906808
1753,292.2966261486565,405.6253639633191,2619.0,2034.5067160229814
1754,179.40677574739638,253.87260723792573,2385.0,1872.5431348021032
1755,287.32490850819397,414.30188536901585,2385.0,2044.5067160229814
1756,292.5074986014607,422.85412249886514,2619.0,2051.7367650033966
1757,186.74814337551214,292.1556206216253,2385.0,1853.4475026552172
1758,174.25179267524757,245.30370126774147,2385.0,1882.187527267144
1759,288.09807325127804,431.829475866904,2385.0,2061.7367650033966
1760,296.3987125045649,437.406158392097,2619.0,2066.800074542725
1761,296.59585582601574,447.4042149287849,2385.0,2076.800074542725
1762,292.155717373821,456.3644141746355,2619.0,2086.227335543588
1763,290.4466528737281,466.21728677781687,2385.0,2096.227335543588
1764,291.83944629987144,476.11981809420723,2619.0,2105.9852709473103
1765,289.4743921756949,485.83611980780773,2385.0,2115.870245214093
1766,301.73765866894826,477.54298073306984,2385.0,2112.2197761151756
1767,282.29702837473627,492.7992691576844,2619.0,2125.201457552276
1768,311.6358710380251,478.9661433719325,2385.0,2122.2197761151756
1769,321.6334409337948,478.74569796100576,2385.0,2132.151877877422
1770,327.29598883064335,486.9880005104088,2385.0,2139.814931165041
1771,277.7345617837228,501.69780266640856,2619.0,2135.201457552276
1772,336.5271653505155,490.8331767168994,2385.0,2149.814931165041
1773,346.4480043831123,492.0889445653903,2385.0,2159.634601444187
1774,356.44211726682505,491.74585905475766,2385.0,2169.634601444187
1775,366.3406834046982,490.3251590814519,2385.0,2179.6053204570117
1776,375.8884393825644,493.29843266239266,2385.0,2189.142803017787
1777,385.08550113822025,497.224506408854,2385.0,2199.142803017787
1778,394.93636661865935,495.503910789223,2385.0,2208.3179866090722
1779,403.74576047826116,500.23620197071324,2385.0,2218.0445380914493
1780,273.1720951927094,510.5963361751327,2619.0,2145.201457552276
1781,166.85557851878139,238.57346975971078,2385.0,1892.187527267144
1782,411.2629159779066,506.83107673784497,2385.0,2228.0445380914493
1783,418.94650307618724,500.4308822639922,2385.0,2233.2465273015823
1784,428.7255220098725,502.5215253934204,2385.0,2243.2465273015823
1785,268.60962860169593,519.4948696838568,2385.0,2155.201457552276
1786,432.35232206570686,511.84066276524834,2385.0,2250.850477820333
1787,436.3051295460214,495.99852381454934,2385.0,2251.1620991412856
1788,262.53408853587734,527.4376533840864,2619.0,2165.1212253963904
1789,257.58801988326036,536.1288215957596,2385.0,2175.1212253963904
1790,441.4118200693234,516.0745139580122,2385.0,2260.850477820333
1791,293.423336525629,284.20967442280084,2385.0,1997.7559217038906
1792,451.3587864154914,515.0459904978023,2385.0,2270.1253270532766
1793,455.30925579132554,524.2325998674554,2385.0,2276.9654734875066
1794,156.8590173003795,238.3112412205639,2385.0,1900.9332769921348
1795,443.8847370821703,489.4755222356783,2385.0,2261.1620991412856
1796,464.385262496685,528.4309450514855,2385.0,2286.9654734875066
1797,253.19853851343825,545.1139455962386,2619.0,2185.111317957228
1798,473.4612692020445,532.6292902355157,2385.0,2296.9654734875066
1799,471.4772207837827,542.4304917880802,2385.0,2302.658885518548
1800,248.53341571424318,553.9590928119966,2619.0,2195.111317957228
1801,452.6188886698656,484.60575878730015,2385.0,2271.0601852732966
1802,483.44581914247476,533.1849542410569,2385.0,2306.609949123723
1803,492.4777956536362,537.4772031040457,2385.0,2316.590216478561
1804,502.03351233248804,540.4247917377448,2385.0,2326.5578208173274
1805,511.89480351470525,538.7649916836643,2385.0,2336.049882295389
1806,244.3083596791702,563.0226959310929,2385.0,2205.1052825030956
1807,514.3980143425404,548.4466204490844,2385.0,2341.2965672304613
1808,520.5439665635727,556.3350468635722,2385.0,2351.2965672304613
1809,518.1690348065649,530.9782066155988,2385.0,2345.2552285515935
1810,528.3999953345177,562.5223574222952,2385.0,2361.150580503316
1811,538.3931965742364,562.1536719432135,2385.0,2369.082179468887
1812,544.3630330163013,570.1762060101398,2385.0,2378.853686734588
1813,549.5433134563862,578.7298423457619,2385.0,2387.9076793957597
1814,524.2671819586735,523.0527664820017,2385.0,2355.2552285515935
1815,530.5621451857328,515.2827318636765,2385.0,2365.253656303756
1816,557.6267092912769,584.617007349095,2385.0,2397.8798180801523
1817,238.8529487390615,571.4035366690226,2619.0,2215.0617581112324
1818,567.5485496998617,583.3691760678015,2385.0,2406.5010101777316
1819,577.4703901084465,582.121344786508,2385.0,2416.5010101777316
1820,282.9401252434008,380.9418118961105,2385.0,2014.9849206924287
1821,538.3510604678577,509.01114524401794,2385.0,2375.1429825940304
1822,587.3922305170313,580.8735135052144,2385.0,2426.5010101777316
1823,543.7339028096118,586.8692985890957,2385.0,2391.7637049937744
1824,544.5328632454565,501.1507817397727,2385.0,2385.125570590226
1825,550.7146660230553,493.29041823552745,2385.0,2395.125570590226
1826,234.34631272865965,580.3304752187018,2385.0,2225.0617581112324
1827,596.9189533878912,577.8335215082127,2385.0,2436.4166332435675
1828,299.5999152306358,276.3452052416764,2385.0,2007.2423285154732
1829,558.8732693581308,487.50792814726134,2385.0,2404.9188700024797
1830,603.4206329813929,585.4314266447252,2385.0,2443.1648710072895
1831,230.52638568146975,589.5721286072545,2619.0,2235.047487654335
1832,182.28949578897598,239.35430393224937,2385.0,1887.344864623774
1833,612.3687130614563,589.8959381388053,2385.0,2453.1648710072895
1834,543.034163411417,596.8447867864029,2385.0,2401.7637049937744
1835,621.3167931415197,594.3604496328853,2385.0,2463.1648710072895
1836,541.9290086450692,574.3674730555259,2385.0,2379.132264671427
1837,626.5185149836932,602.9010637721997,2385.0,2472.3833565662226
1838,230.68664659540946,599.5708443467614,2385.0,2244.647083239778
1839,564.8872365133157,479.5184225895715,2385.0,2414.887392833471
1840,628.0733015849466,586.9882319438924,2385.0,2469.1363723771697
1841,570.9012036685006,471.5289170318817,2385.0,2424.887392833471
1842,226.06485553220665,608.4387103453035,2619.0,2254.4344203088644
1843,629.361180690619,612.4885165975683,2385.0,2482.3833565662226
1844,223.02881034039962,617.9666917471171,2619.0,2264.4344203088644
1845,195.34255733084416,338.9836525686618,2385.0,1932.8236168713313
1846,156.43987314145795,228.32002917326741,2385.0,1906.8032709145582
1847,578.8449882574537,465.45468568920876,2385.0,2434.7017191998557
1848,216.60283278259055,625.6287288409019,2385.0,2274.0565152631057
1849,201.91836097151983,279.2775451818807,2385.0,1859.656409377351
1850,628.1461290330737,622.414424589762,2385.0,2491.96447956492
1851,207.36096173702867,621.8093284197356,2619.0,2280.566603560238
1852,190.28751656605607,233.35166587474538,2385.0,1897.344864623774
1853,540.3014174427943,606.4641474445224,2385.0,2411.656921361683
1854,537.5986864771903,522.3881584274807,2385.0,2368.6032889572616
1855,197.39851234894854,620.943532722159,2385.0,2290.566603560238
1856,266.30282713839586,541.0331191505413,2385.0,2179.229381904629
1857,193.2367017527649,630.0363503581558,2619.0,2296.9122026645327
1858,157.69558160511735,218.39918262399078,2385.0,1916.8032709145582
1859,189.07489115658126,639.1291679941526,2385.0,2306.9122026645327
1860,535.9501219576694,615.4678260039298,2385.0,2421.656921361683
1861,532.920781741889,624.9979413157744,2385.0,2431.606239610975
1862,193.04686452879892,648.306500260688,2619.0,2315.1833387986817
1863,195.4109590044314,658.0230355130444,2385.0,2325.1833387986817
1864,190.89778796113436,666.9466719429952,2619.0,2333.946987975736
1865,186.9710901186349,344.45343654199246,2385.0,1942.6381430948998
1866,628.3369682237569,632.4126034440984,2385.0,2501.96447956492
1867,527.8874237549068,633.6388502595651,2385.0,2441.5363887792905
1868,199.33147424305415,672.3200261745862,2385.0,2340.008128230997
1869,194.55799750962439,681.1071713239169,2619.0,2348.5728854407103
1870,209.3303540393075,672.1703504581983,2385.0,2345.030154117375
1871,184.6360273409988,354.1769894844358,2385.0,1951.4103667502015
1872,189.78452077619465,689.8943164732475,2385.0,2358.5728854407103
1873,185.52991557499075,698.944086336724,2619.0,2368.5644286675993
1874,177.61623890920606,361.2989674662095,2385.0,1961.4103667502015
1875,190.85495643342907,707.4083606621439,2385.0,2376.119610957082
1876,273.32314958519544,383.6829392535103,2385.0,2024.9849206924287
1877,260.75792908843675,519.9481634066723,2385.0,2160.743921727337
1878,275.4248916622272,545.1304278798242,2385.0,2189.229381904629
1879,149.73549681976695,212.34632790823616,2385.0,1924.1268904545768
1880,518.2175381631941,636.1870481802902,2385.0,2450.0827512990613
1881,185.814750887479,716.0452772447313,2619.0,2385.667991501914
1882,147.46737492584606,202.60694275955677,2385.0,1934.1268904545768
1883,180.77454534152892,724.6821938273188,2619.0,2395.667991501914
1884,182.1887376361312,370.19235014055045,2385.0,1967.6116322515436
1885,554.7809579779654,494.89759545796784,2385.0,2397.130810459609
1886,177.56115287520916,734.1518352596751,2385.0,2405.566969447946
1887,168.706654677156,365.8398163749494,2385.0,1971.1528702525861
1888,252.51480105776858,514.286817253149,2385.0,2170.743921727337
1889,172.4581325905833,742.7517878162126,2619.0,2415.5595210551573
1890,167.35511230595742,751.3517403727502,2385.0,2425.5595210551573
1891,177.24640727142332,289.03840856463347,2385.0,1854.5426978256967
1892,157.44968839377833,752.7238107499651,2619.0,2433.578806240755
1893,198.51691403106443,227.6703792807674,2385.0,1907.3409441911583
1894,150.48780217214647,759.9023997643225,2385.0,2443.578806240755
1895,162.27942417160796,373.5008024752209,2385.0,1981.0089040395644
1896,297.8053957766231,266.5075378388227,2385.0,2015.9923709996565
1897,142.51151891926378,753.8709069582434,2385.0,2448.5609535154404
1898,141.949283542764,194.26723847895093,2385.0,1943.8113663629435
1899,628.8317825100727,642.4003538826134,2385.0,2511.9621666909197
1900,408.62518250233524,516.476923621963,2385.0,2235.0024211858213
1901,145.7553920661729,768.7117297382126,2619.0,2453.3871408545638
1902,189.32431963818473,615.0437520423839,2385.0,2299.830390361373
1903,517.509009584403,646.161915961521,2385.0,2457.801033112015
1904,141.02298196019933,777.5210597121028,2385.0,2463.3871408545638
1905,168.43132915525175,761.2936595684234,2385.0,2434.533612706202
1906,202.9906680763567,218.72691659888457,2385.0,1916.7163217108246
1907,152.28177861430743,373.2838155848591,2385.0,1989.18588658145
1908,138.2153027714011,184.99052636748104,2385.0,1953.8113663629435
1909,133.72497552436718,176.05537325102327,2385.0,1963.794140881555
1910,136.24430981449922,786.3053805466301,2619.0,2473.38707171361
1911,175.9648869603157,767.8697911666931,2385.0,2444.1867651248017
1912,126.33535206063752,784.9590684608995,2385.0,2479.850750611044
1913,122.01261111806086,793.9764910828782,2619.0,2489.554544758138
1914,299.4778898097068,256.64839164306625,2385.0,2025.9923709996565
1915,588.8429444404112,465.25251703767765,2385.0,2443.895266434
1916,185.68825975845164,770.2056039649434,2385.0,2453.9558784538
1917,195.6669342291731,769.552874459427,2385.0,2463.9558784538
1918,175.85661178355275,696.4088952672873,2385.0,2373.949048348636
1919,124.77360100560945,171.5974708042514,2385.0,1972.7864364202646
1920,117.6898701754842,802.9939137048568,2385.0,2499.554544758138
1921,119.4541030680823,812.8370576284553,2619.0,2508.587855922041
1922,139.57055248537222,167.94185182115282,2385.0,1970.9138224898816
1923,147.14967593655845,240.7047094741227,2385.0,1910.9332769921348
1924,135.46471430760076,196.90500440834137,2385.0,1947.4150793032438
1925,108.36213261705753,799.3892900017338,2385.0,2504.239024845711
1926,208.90181640113573,210.66104246879414,2385.0,1926.7163217108246
1927,134.88629459143334,747.4012891990351,2385.0,2458.5609535154404
1928,516.728060630402,656.131375261365,2385.0,2467.801033112015
1929,180.75143611656375,609.8953864643854,2385.0,2309.830390361373
1930,118.91744264272195,822.8226470245727,2385.0,2518.587855922041
1931,452.0946188175415,474.6195111876287,2385.0,2278.135702835509
1932,177.76979413398573,600.3502405206227,2385.0,2318.522804343181
1933,214.77137867947306,202.56485579476546,2385.0,1936.7162555044756
1934,194.2828525667432,721.3642295804495,2385.0,2390.4903015864747
1935,114.08229546242532,831.5760093354147,2619.0,2528.08156331771
1936,109.24714828212869,840.3293716462567,2619.0,2538.08156331771
1937,129.42303585504533,812.049416156075,2385.0,2509.087722059435
1938,366.3997783622802,480.32533369367695,2385.0,2184.786611674352
1939,143.60537567954412,158.79197740716373,2385.0,1980.9138224898816
1940,628.8956017758456,652.4001502356057,2385.0,2521.959831479508
1941,247.040304675727,505.91843094735424,2385.0,2180.3655070967257
1942,507.04209643221776,658.617757683981,2385.0,2474.07076771189
1943,104.41200110183206,849.0827339570988,2385.0,2548.08156331771
1944,205.60079467829848,770.7010976856782,2385.0,2473.874577230613
1945,211.62343743427812,778.6840654442154,2385.0,2482.3403459014908
1946,210.7032847350525,299.04668936915743,2385.0,1885.9787327580973
1947,223.70820306670547,198.07785569762171,2385.0,1946.1473709724721
1948,116.99814673561755,165.3092030860905,2385.0,1982.7864364202646
1949,226.13453337295388,188.37667426209643,2385.0,1954.8938730544173
1950,519.2706389224309,665.8027399855858,2385.0,2477.5207011180664
1951,174.00345849755962,591.086617262211,2385.0,2328.522804343181
1952,145.76801835164673,149.02862876682516,2385.0,1990.8165506814232
1953,137.9611967866564,244.65082793557502,2385.0,1920.8661137166464
1954,105.24091040713601,859.0483202099782,2619.0,2557.2244203991977
1955,212.9415517060259,788.5968135377874,2385.0,2492.3403459014908
1956,113.15997495273626,865.1547444273592,2385.0,2566.3801033428667
1957,107.31304348618411,873.2672898001409,2619.0,2571.5935829253594
1958,101.46611201963196,881.3798351729226,2619.0,2581.5935829253594
1959,442.16648643783316,475.81625153164083,2385.0,2274.9290182389973
1960,95.61918055307981,889.4923805457043,2619.0,2591.5935829253594
1961,299.24137095509616,348.40913300773764,2385.0,1986.7062009072142
1962,164.76310048162966,587.2635577887736,2385.0,2336.9736944217198
1963,283.14352997752405,551.4883066579728,2385.0,2199.0515971675954
1964,150.66774038615787,140.31124819783966,2385.0,2000.6980168722057
1965,89.77224908652768,897.6049259184861,2619.0,2601.5935829253594
1966,230.79417140497978,179.5286364338264,2385.0,1964.8938730544173
1967,455.61022958696026,505.9947347307957,2385.0,2278.263024506557
1968,588.5155635990571,475.24715669024715,2385.0,2442.889919931638
1969,125.46536720221432,744.0477646162919,2385.0,2468.2349316040454
1970,143.84569752265827,378.6534092207984,2385.0,1999.18588658145
1971,107.70943088983688,161.6051839262665,2385.0,1992.5609578757126
1972,521.9178805746628,675.4459817452167,2385.0,2487.5207011180664
1973,131.5525515049839,252.32736788881547,2385.0,1930.3846645816784
1974,527.1841112187439,683.9469707937535,2385.0,2497.315552857965
1975,157.0369484944129,132.60195587793515,2385.0,2010.6980168722057
1976,83.92531761997554,905.7174712912678,2619.0,2611.5935829253594
1977,563.2529022134755,465.0865971971434,2385.0,2429.4114636389018
1978,169.57009886553837,295.44733119310547,2385.0,1864.5426978256967
1979,280.63679013887,464.2765155076145,2385.0,2100.201849207663
1980,531.3826979142692,693.0228657777293,2385.0,2507.315552857965
1981,78.07838615342341,913.8300166640495,2619.0,2621.5935829253594
1982,222.87275120706713,789.7678286830859,2385.0,2498.1326499732213
1983,72.23145468687127,921.9425620368312,2619.0,2631.5935829253594
1984,66.38452322031914,930.0551074096129,2619.0,2641.5935829253594
1985,513.4785857479511,680.810522995672,2385.0,2493.607386011289
1986,60.53759175376701,938.1676527823946,2619.0,2651.5935829253594
1987,61.33364684104839,921.4244267990629,2385.0,2639.980027930803
1988,284.5694580121574,311.52100616106515,2385.0,1968.9657754911175
1989,529.9034688157495,702.9128547197905,2385.0,2516.4753978165313
1990,534.4631919052191,711.8127943458418,2385.0,2526.356321193908
1991,529.960431910478,720.7416885903582,2385.0,2534.3043226853633
1992,181.96021108315387,735.095378829493,2385.0,2405.1041394611384
1993,526.5920343313677,553.7461711777588,2385.0,2354.592407234527
1994,109.50689717515719,887.3250663780723,2385.0,2585.8215158856897
1995,438.674740770575,466.44567459128206,2385.0,2284.9290182389973
1996,54.69066028721489,946.2801981551763,2619.0,2661.5935829253594
1997,240.15054460632493,175.9990074848928,2385.0,1973.5929427035062
1998,49.47763601098957,954.8139182053939,2385.0,2671.5790970184503
1999,403.6019684533497,525.1237334740457,2385.0,2245.0024211858213
2000,439.7350600588716,456.50204733525186,2385.0,2294.3956645340354
2001,598.8414114417229,465.42761022338544,2385.0,2453.895266434
2002,533.487167177065,730.0991529028422,2385.0,2544.3043226853633
2003,532.0047128682122,628.8782859856117,2385.0,2435.5932506390577
2004,155.68151449503756,591.4498205574175,2385.0,2346.8483479549054
2005,145.97846019672767,593.8686502918242,2385.0,2356.8483479549054
2006,536.7931083037979,739.5368832055461,2385.0,2554.3029428207283
2007,232.8436189430456,790.530584601859,2385.0,2508.1326499732213
2008,440.79537934716825,446.55842007922166,2385.0,2304.3956645340354
2009,43.31230389754395,962.6872072214859,2619.0,1334.672582544597
2092,43.31230389754395,962.6872072214859,2745.0,1334.672582544597
2093,48.025201519284515,953.8674228699844,2745.0,2570.918513646147
2094,47.799744950585634,943.8699647262545,2619.0,2580.2634288004933
2095,56.71252060051031,939.3353831342981,2745.0,2587.84924581279
2096,62.83988047354207,931.4325063804597,2619.0,2597.84924581279
2097,70.74656371058683,925.3100591418928,2745.0,2607.690215524662
2098,80.25302750105993,922.2072948581574,2619.0,2617.555138764726
2099,86.69582406380768,914.5593949862288,2745.0,2626.924447653934
2100,91.25806706428298,905.6607468414478,2619.0,2636.924447653934
2101,100.98062465799573,903.3215431656345,2745.0,2645.099838751716
2102,107.94413056088138,896.1445252932534,2619.0,2655.099838751716
2103,116.84668714308494,891.589913751018,2745.0,2664.8321236549564
2104,121.41117132469836,882.692414992614,2619.0,2674.13455594097
2105,130.44488788745903,878.4038295540686,2745.0,2683.773714927427
2106,138.4912754316024,872.4661829251881,2619.0,2693.773714927427
2107,142.23852675103893,863.1948233944083,2745.0,2703.019592044595
2108,148.25354386450678,855.2061082834102,2745.0,2713.019592044595
2109,34.166178079960844,958.6438939107295,2619.0,2570.918513646147
2110,155.44392313879584,848.2563999519855,2619.0,2722.9579718359146
2111,138.2797740739683,856.2806681113088,2619.0,2709.9606115606484
2112,163.88724834493817,842.8982044102643,2745.0,2732.9167580119397
2113,171.05648375188923,835.9266863776031,2619.0,2742.8520384318576
2114,176.15686899290938,827.325170790616,2745.0,2752.7425736815107
2115,183.3543207611752,820.3827873350953,2619.0,2762.6724721443334
2116,181.71247164490612,810.5184915427234,2745.0,2770.443680657302
2117,185.8471600085939,801.4133088353207,2619.0,2780.443680657302
2118,195.677022306826,799.5765161965627,2745.0,2788.184466988954
2119,202.67605771038882,792.4341424021108,2619.0,2798.184466988954
2120,212.03508970354193,795.9567153468681,2745.0,2804.9382524461857
2121,221.81550136985408,793.87259739496,2745.0,2814.9382524461857
2122,227.12221953859137,785.3968235496056,2619.0,2823.353811124367
2123,225.67224252888772,775.5025036300088,2619.0,2833.353811124367
2124,236.92865433373828,787.3548420910224,2745.0,2831.3969439710845
2125,246.04219111322922,783.2386001922918,2745.0,2841.3969439710845
2126,225.92304454801962,765.5056492073817,2619.0,2843.28109988553
2127,252.82322014759015,775.8889304558237,2619.0,2850.99552432878
2128,262.1201480877312,772.20557181515,2745.0,2860.896390518224
2129,265.5113696667538,762.7981483526938,2619.0,2869.2262049055516
2130,274.9844114301979,766.001502805146,2745.0,2875.1785382427515
2131,281.85400331981936,758.7345428307104,2745.0,2885.1785382427515
2132,285.05541981375103,749.2608459581911,2619.0,2894.7150374565076
2133,291.9841871438472,742.0502854192737,2745.0,2904.697377083207
2134,301.2018813560444,738.1729005518114,2619.0,2914.302042170644
2135,299.4307907923518,728.330988226699,2745.0,2920.3073425333964
2136,302.53299984916964,718.8243432365988,2619.0,2930.3073425333964
2137,280.46621787774995,774.3651023933362,2619.0,2879.3691231005564
2138,311.84239742799946,715.1726153278853,2745.0,2938.3957575170894
2139,321.3472740883975,718.280238160634,2619.0,2948.3957575170894
2140,324.5011711582115,708.7906157617701,2745.0,2952.572304022307
2141,330.3581464903515,722.6166166676031,2619.0,2958.351862329545
2142,331.9689203556151,702.1398472404128,2745.0,2962.572304022307
2143,341.52309470723264,699.1872632096198,2619.0,2972.116363517448
2144,344.14790444773,689.5378915292362,2745.0,2980.0976268798877
2145,338.4395299715665,681.3272605644512,2619.0,2990.0976268798877
2146,352.6094610044713,684.2085331591255,2745.0,2990.0976268798877
2147,339.0722813527464,727.522108854937,2619.0,2968.351862329545
2148,355.12610363324757,674.5303871652367,2619.0,2998.6918745009225
2149,364.0447074268313,670.0072791217477,2745.0,3008.3305771889914
2150,372.2806854941201,664.3355364199729,2619.0,3018.3305771889914
2151,374.56256483293237,654.5993653716038,2619.0,3026.9861160594437
2152,376.8444441717446,644.8631943232347,2619.0,3036.9861160594437
2153,379.1539979408399,635.1335508874423,2619.0,3046.9860958473378
2154,385.9659277829731,627.8125119020349,2619.0,3056.3233142613167
2155,381.0659286152587,669.1125127965615,2745.0,3025.3753000533284
2156,392.7270110470225,620.4444895692382,2619.0,3066.3233142613167
2157,390.7177453641166,671.7283173470712,2745.0,3035.3753000533284
2158,400.7119720775607,672.068070787495,2619.0,3045.24241727653
2159,409.42696213664624,676.9720434903187,2745.0,3054.8054687635295
2160,419.19354157520286,679.1200486277341,2745.0,3064.8054687635295
2161,427.8764242450735,684.080648242827,2619.0,3074.577037078099
2162,437.8763203782836,684.1262259238838,2745.0,3084.1473413441595
2163,447.51692121287283,686.7830690784785,2619.0,3094.1473413441595
2164,456.6672955457194,682.7493797537062,2745.0,1916.679826606078
2165,466.0702565212209,679.3458044433603,2745.0,3112.9886909009065
2166,475.21546143938497,675.30040866485,2619.0,3122.9767280306887
2167,177.80152898668467,795.4746371438317,2619.0,2785.9875871048766
2168,480.0819432229779,666.5644281789539,2745.0,3131.9542107577554
2169,484.9484250065708,657.8284476930578,2745.0,3141.9542107577554
2170,483.46797379821817,680.9480665659012,2619.0,3130.460033446906
2171,494.18760540689806,654.0025431555388,2619.0,3150.842584456631
2172,498.87799423540423,645.1707679864448,2745.0,3160.7757344595193
2173,508.16642409727984,641.4660317338869,2619.0,3169.6194715949127
2174,508.93332247225464,631.4954817549509,2745.0,3177.7499230841368
2175,514.3726567654588,623.1041980363074,2745.0,3187.7499230841368
2176,519.811991058663,614.7129143176638,2619.0,3197.7499230841368
2177,515.8268323860593,647.8939509033536,2619.0,3177.9419466175946
2178,520.6467784814639,604.7478187356469,2745.0,3207.148924716617
2179,525.3279187909661,595.9111380577705,2619.0,3217.148924716617
2180,167.85454484312797,794.4462858187335,2619.0,2795.9875871048766
2181,523.7909924066191,653.9414425459205,2619.0,3187.9419466175946
2182,123.41884017236325,899.1269426457316,2619.0,2670.8593263964353
2183,159.85541540407442,788.4451252462053,2619.0,2805.261326499162
2184,534.8851498668912,592.9684633966207,2745.0,3225.6282221034876
2185,533.7272506054912,655.0687282263702,2619.0,3197.2267178650177
2186,541.17935793634,585.1978170413626,2619.0,3235.6282221034876
2187,537.9694584960401,575.7269910170306,2745.0,3243.1433963685645
2188,488.5966558838164,689.5327401220047,2619.0,3140.460033446906
2189,544.6612707946539,568.2959986095441,2619.0,3252.8849652334948
2190,541.704171845706,558.7432206991072,2745.0,3260.5329489222145
2191,299.6022712626844,709.263442130931,2619.0,2939.375659702616
2192,549.658604039385,552.682939478226,2619.0,3269.2782856719214
2193,216.06137732759257,763.8480848395351,2619.0,2848.4599094711016
2194,300.89962660127605,699.3479558026954,2619.0,2949.375659702616
2195,559.6585529870931,552.6509857111372,2619.0,3279.2782856719214
2196,569.2260283902424,549.7417909067054,2619.0,3289.065515155765
2197,544.6000663350944,544.0567470218597,2745.0,3275.502207887379
2198,543.7077148283055,534.0966411595542,2619.0,3285.502207887379
2199,577.8835203892768,554.7465718496295,2619.0,3297.623337268319
2200,541.1707137304504,661.7466662844367,2619.0,3206.993881713598
2201,539.8683234680684,524.8630571325939,2745.0,3295.2705442393576
2202,536.6407216206698,515.3982493524713,2619.0,3305.2705442393576
2203,547.0987212107455,669.8001579069298,2619.0,3216.993881713598
2204,532.0602389372283,506.5089761320841,2745.0,3315.216432873711
2205,528.2672564935806,497.2562314483602,2619.0,3325.216432873711
2206,585.2254693452448,547.9571841358545,2619.0,3305.164177590861
2207,152.24634441173887,781.9565168720161,2619.0,2815.261326499162
2208,129.50379230045075,851.4866985754348,2619.0,2719.9606115606484
2209,534.8052523991278,489.68955387236633,2745.0,3332.2583829985265
2210,534.0376819302253,479.7190556112327,2619.0,3342.2583829985265
2211,557.0954955442899,669.5461836480224,2619.0,3224.7260882013215
2212,540.709799959244,472.27037512359976,2745.0,3350.6510845448233
2213,539.9761412312378,462.297324192675,2745.0,3360.6510845448233
2214,546.7880000292461,454.976219104234,2619.0,3368.982269681446
2215,567.074004884382,670.201432722569,2619.0,3234.7260882013215
2216,542.0798244149547,446.1539131480232,2745.0,3376.930986359455
2217,574.2935358292559,677.1208527080887,2619.0,3243.5183259875153
2218,142.62896513309158,784.6962277711159,2619.0,2822.8909839325147
2219,584.2864452829194,677.4973638644739,2619.0,3253.4209729482413
2220,595.2240940270434,548.1230288600032,2619.0,3315.164177590861
2221,537.6870082922208,437.1704190331563,2619.0,3386.930986359455
2222,528.7930686895443,432.59900367859245,2745.0,3395.91185695148
2223,261.80064469353647,753.5121093600371,2619.0,2879.2262049055516
2224,594.279354736583,677.873875020859,2619.0,3263.4209729482413
2225,602.0517471326912,540.8166512986572,2619.0,3323.442876488195
2226,608.8794002383389,533.5102737373113,2619.0,3333.442876488195
2227,544.8675333764463,430.21052970107587,2619.0,3393.1162511700895
2228,601.5907498870073,555.8344290675392,2619.0,3323.3265946911356
2229,524.6700591396146,423.48852661911917,2619.0,3405.815772439017
2230,595.7863648568272,687.7596688937598,2619.0,3268.83405358517
2231,516.0609129642952,418.4010319378459,2745.0,3414.9825200485784
2232,510.85807496512365,409.8610977018944,2619.0,3424.9825200485784
2233,510.66122819642345,399.8630353221304,2745.0,3434.2909097824913
2234,446.7877929807024,696.7564522567712,2619.0,3099.6049272217674
2235,506.6405748273994,390.70692553215105,2619.0,3444.2909097824913
2236,499.0423415301114,384.2056294490624,2745.0,3453.7884195219062
2237,493.496971918557,375.8840385031406,2619.0,3463.7884195219062
2238,489.9761415240804,366.524350830289,2745.0,3473.6585880200355
2239,605.7859233581439,687.66570199137,2619.0,3278.529943689596
2240,484.12379702413256,358.41570952277453,2619.0,3483.6126200093854
2241,618.8508480970172,534.2654078986759,2619.0,3341.4741987718053
2242,546.275661655307,679.7662289967927,2619.0,3225.7226065409864
2243,167.5705690587088,782.0830183557655,2619.0,2802.8401238519878
2244,479.91785543391217,349.3432205952721,2745.0,3493.5673889689697
2245,472.6263830867765,342.499652007835,2619.0,3503.2470645919493
2246,468.639130907549,333.3289475605613,2745.0,3513.1547973675265
2247,615.7854818594607,687.5717350889803,2619.0,3288.529943689596
2248,628.6393935085371,532.219832496347,2619.0,3351.4741987718053
2249,470.16284664881823,323.445714772662,2619.0,3522.4596004980463
2250,580.7223428807538,564.3351633448327,2619.0,3307.623337268319
2251,460.8271369727986,319.86178887428275,2745.0,2460.126262059894
2275,460.8271369727986,319.86178887428275,2868.0,2460.126262059894
2276,465.66816630952076,328.6118994427839,2745.0,3360.541491118246
2277,456.96642941580694,310.63709716347813,2868.0,3360.541491118246
2278,473.1244978091027,335.2754660979876,2745.0,3370.2596687494274
2279,472.3108964457793,345.2423137852756,2745.0,3378.4494933760666
2280,472.7329885384383,355.23340172730246,2745.0,3388.4494933760666
2281,455.2038428946291,300.79365829510687,2745.0,3370.421507216682
2282,457.58971536027184,291.0824476302264,2868.0,3380.10607145458
2283,482.4800852765468,357.46815119378726,2745.0,3394.3518045859246
2284,489.3334849333429,364.7503838970334,2745.0,3404.3518045859246
2285,494.4430517019696,373.3464485452864,2745.0,3414.23226968306
2286,490.20342098185296,382.4032433070685,2745.0,3422.0260862991645
2287,504.31388028592636,371.7443427228945,2745.0,3420.8844300573232
2288,514.2933500830752,372.3847976922661,2745.0,3430.8844300573232
2289,459.9755878259146,281.37123696534593,2868.0,3390.10607145458
2290,463.7591611304467,359.6459318010334,2745.0,3395.200504952905
2291,462.36146029155736,271.66002630046546,2745.0,3400.10607145458
2292,521.1972598869143,379.6191621716419,2745.0,3439.514011053723
2293,526.8499155717465,387.8682520431813,2745.0,3449.514011053723
2294,456.5209925210146,263.5428262769813,2868.0,3408.2660950336845
2295,535.2935474982281,393.22596423124253,2745.0,3459.106111163462
2296,450.4635940563929,255.5861986093825,2868.0,2525.231980131977
2332,450.4635940563929,255.5861986093825,3036.0,2525.231980131977
2333,444.6549873268366,247.44616864252407,2868.0,3261.5604352231076
2334,435.14826609896284,250.54814406078498,2868.0,3267.683129293215
2335,448.4104899753913,238.17814836542613,3036.0,3269.0891388164578
2336,441.4040878647557,231.04300089224228,2868.0,3278.2826437960334
2337,454.097971880233,264.90238333455727,2868.0,3261.5604352231076
2338,455.2383523009111,274.83714717151554,2868.0,3271.3946817889714
2339,453.64242005599505,284.7089757898434,2868.0,3281.3722658339916
2340,445.7333127836271,222.0286894042903,3036.0,3285.4589983898786
2341,461.47433682102167,290.92677924329024,2868.0,3288.6505145170704
2342,450.06253770249856,213.01437791633833,2868.0,3295.4589983898786
2343,464.1997270232976,300.5482265484174,2868.0,3298.6505145170704
2344,440.59568166677855,209.79278874343748,3036.0,3298.7297375733256
2345,455.74889784480564,304.0899719051513,2868.0,3300.8674000755486
2346,472.24624200889866,306.4857004714337,2868.0,3307.574413987322
2347,478.836197273306,314.00716905231,2868.0,3317.574413987322
2348,431.12882563105853,206.57119957053663,3036.0,2894.7763263145325
2349,487.39530612108683,319.1784025349368,2868.0,3327.3379872762807
2350,421.6619695953385,203.3496103976358,3036.0,2584.8825854901725
2351,493.93812381021144,326.7409111588577,2868.0,3337.32830912631
2352,488.97547469155006,335.4226226102393,2868.0,3343.6588824283835
2353,489.4207301380007,345.41270507173107,2868.0,3353.6588824283835
2354,485.73795330678695,354.7098634984481,2868.0,3363.2159580225666
2355,477.9926392332805,361.03521802627836,2868.0,3373.0151261947126
2356,485.08214480900267,368.0877998720852,2868.0,3376.6099591575094
2357,412.1951135596185,200.12802122473494,3036.0,2592.6121407013834
2400,412.1951135596185,200.12802122473494,3330.0,2592.6121407013834
2401,418.95214594065374,192.75628374964526,3330.0,2924.7763263145325
2402,426.56792634232283,199.2370158744559,3036.0,2929.1767303998663
2403,433.9406112271932,205.99301451184505,3036.0,2939.1767303998663
2404,438.35058846469366,214.96809672677364,3036.0,2948.831196342041
2405,447.57627191099334,218.82643379715415,3036.0,2957.9017909561444
2406,453.84406012848257,226.61840600325854,3036.0,2967.9017909561444
2407,461.2534591823854,233.33411934288404,3036.0,2977.8401557725106
2408,465.86362028212704,242.20803700276963,3036.0,2987.5869737337566
2409,425.70917832168897,185.3845462745556,3330.0,2934.7763263145325
2410,467.54855000179725,252.06506555298557,3036.0,2997.5869737337566
2411,467.3463266604911,262.0630206299116,3036.0,3007.497242266313
2412,474.2995079097638,269.25004160628026,3036.0,3016.0504196371476
2413,474.85422560047414,237.82979351825344,3036.0,2992.164677874504
2414,481.11317326696104,276.56946538142336,3036.0,3026.0504196371476
2415,478.53638224384787,286.23177090459967,3036.0,3033.5527118894274
2416,487.1671134888772,291.28256076125325,3036.0,3041.9603337747694
2417,420.9386106995589,176.59582142036402,3036.0,2941.0584203117583
2418,491.28136149808233,300.3969978430895,3036.0,3051.9603337747694
2419,403.64836592977196,194.9363832412357,3036.0,2924.7763263145325
2420,497.61903133192806,308.13223805119947,3036.0,3061.788450462272
2421,492.3589532689547,316.637035448635,3036.0,3068.236083387435
2422,494.96274163109615,326.2921007599199,3036.0,3078.236083387435
2423,428.28329116777724,169.80938871829053,3330.0,2950.562763209756
2424,399.55543781504406,185.8123523640592,3036.0,2933.8734407001275
2425,435.62797163599555,163.02295601621705,3330.0,2960.562763209756
2426,498.1655582296866,335.76532438420924,3036.0,3088.2262834557887
2427,506.9186152679166,340.6010241769479,3036.0,3096.882482604817
2428,511.7706283254109,349.34504895332543,3036.0,3106.882482604817
2429,389.6952718253481,187.4788236826371,3036.0,2940.597325956052
2430,506.86294297306716,304.31777903702545,3036.0,3068.027636175369
2431,381.6581293380054,193.42897835610157,3036.0,2950.597325956052
2432,442.97265210421386,156.23652331414357,3330.0,2970.562763209756
2433,489.8151760652973,341.26724384096696,3036.0,3094.071244944932
2434,450.3173325724322,149.45009061207008,3330.0,2980.562763209756
2435,517.6974651214485,357.39940216094766,3036.0,3116.8416686367755
2436,516.1068546142062,300.5033200228514,3036.0,3078.027636175369
2437,522.5520018468202,366.1420260909825,3036.0,3126.8416686367755
2438,457.6620130406505,142.6636579099966,3330.0,2990.562763209756
2439,528.8511850703928,373.9086399423247,3036.0,3136.765533744267
2440,465.0066935088688,135.8772252079231,3330.0,3000.562763209756
2441,472.3513739770871,129.09079250584958,3330.0,3010.562763209756
2442,529.0253313059677,383.90712348177385,3036.0,3145.749409897724
2443,535.0102770211216,391.91839209458794,3036.0,3155.749409897724
2444,544.9502446907801,390.8242976168833,3036.0,3163.111730143855
2445,479.69605444530544,122.30435980377608,3330.0,3020.562763209756
2446,551.5573073653237,398.33074303496585,3036.0,3173.111730143855
2447,489.3695867148503,119.77004067823685,3036.0,3029.9662675174764
2448,495.3486816697931,111.75440448890184,3330.0,3039.4388405611185
2449,482.70482194497316,348.29880584976627,3036.0,3104.071244944932
2450,372.24347961168365,190.05787015097528,3036.0,2958.2386561823914
2451,561.0849927944167,401.3677169176736,3036.0,3182.3859042356307
2452,501.327776624736,103.73876829956683,3330.0,2723.896258950895
2497,501.327776624736,103.73876829956683,3528.0,2723.896258950895
2498,492.9167936980793,109.14759129606895,3330.0,2736.166703739684
2499,510.9860244428338,106.33072684171367,3528.0,2736.166703739684
2500,518.7377613814194,112.64820849463261,3330.0,2745.7239452071663
2501,522.8484263478114,121.76426211086796,3528.0,2755.632329592953
2502,483.2618801460447,111.75194232900179,3330.0,2745.9299922718287
2503,530.6513758429321,128.01837908903485,3330.0,2765.170702099733
2504,534.6108293459442,137.20111985405077,3528.0,2775.0398204476137
2505,536.8670073225277,146.9432788005051,3330.0,2785.0398204476137
2506,546.7703749803624,148.33011297723755,3528.0,2791.523419507632
2507,556.7687336883082,148.14894138110895,3330.0,2801.523419507632
2508,563.8211725675874,141.0592935863288,3330.0,2810.0597220778786
2509,562.2071045640645,156.54084952036584,3528.0,2809.007950236851
2510,566.4937623981364,165.57548092477796,3330.0,2819.007950236851
2511,569.710498635677,175.04398703599176,3528.0,2828.9745979403606
2512,572.9272348732177,184.51249314720556,3330.0,2838.9745979403606
2513,475.55345737043507,118.1222027877635,3330.0,2755.71226845022
2514,577.1358671747998,193.58373419515922,3528.0,2848.9460356118866
2515,581.3305520891865,202.6614331584988,3528.0,2858.9460356118866
2516,469.43225796336867,126.02985211097771,3330.0,2765.71226845022
2517,589.3487691936921,208.6370665529612,3330.0,2868.3305085424954
2518,599.2788066095447,207.45623764081242,3528.0,2877.5237101259686
2519,572.5309920510379,136.1461434191034,3330.0,2820.0597220778786
2520,462.2435241644516,132.98126249796448,3330.0,2775.660851793883
2521,452.47609615529814,130.83711929239166,3330.0,2783.3367185413567
2522,602.9718172029312,216.749335765611,3330.0,2884.1859917845964
2523,446.5830580067573,138.91623442833583,3330.0,2792.4082125438813
2524,612.8327955416981,215.08767809859012,3528.0,2893.0784360777025
2525,622.7278971342444,216.53231108768784,3528.0,2903.0784360777025
2526,630.7022787702693,222.56631784298966,3330.0,2912.4497675570483
2527,632.3001709565239,232.4378294071376,3528.0,2921.642216380729
2528,635.0671585087966,242.04739650901934,3528.0,2931.642216380729
2529,643.2384872067962,247.8118901822961,3330.0,2940.5104040814394
2530,642.955366733699,257.8078815187126,3528.0,2949.266538119173
2531,635.8541673688154,264.84868882897024,3330.0,2959.078675072485
2532,651.2540478699196,263.3874775076112,3330.0,2958.02748526732
2533,652.5973898536498,273.2968383505086,3528.0,2967.511438600757
2534,437.6211832485861,143.35299009197718,3330.0,2802.4082125438813
2535,651.3821807768361,283.2227270714056,3330.0,2977.511438600757
2536,433.45375365712493,152.4432337960928,3330.0,2811.259163305065
2537,660.0578507017132,258.6447930674545,3330.0,2966.389487012883
2538,656.6619683716078,291.7153028263868,3528.0,2986.3730565636424
2539,423.99907967530527,155.70040126146853,3330.0,2820.79354007291
2540,660.3437458090299,301.01285706937404,3330.0,2996.3730565636424
2541,663.814721792856,310.3911471970947,3528.0,3006.371782634672
2542,667.3257213218396,319.7545270520123,3528.0,3016.371782634672
2543,670.8367208508233,329.1179069069299,3330.0,3026.371782634672
2544,668.8616535335067,253.90210862729776,3330.0,2976.389487012883
2545,676.3594073415347,337.4545689442991,3528.0,3036.24384760264
2546,677.9155325181623,347.33275068157576,3330.0,3045.9137914453445
2547,683.5771750067466,355.57567518271344,3528.0,3055.749504765957
2548,682.5086783622672,365.51842706138046,3330.0,3064.6705452725982
2549,677.6654563653002,249.15942418714104,3330.0,2986.389487012883
2550,673.0592950087274,368.7909114750707,3528.0,3072.6393913823786
2551,688.4007847001303,373.59822179288903,3330.0,3074.406390808115
2552,686.4692591970937,244.41673974698435,3330.0,2996.389487012883
2553,663.6099116551876,372.06339588876085,3528.0,3082.6393913823786
2554,657.5586251858554,380.024672926151,3330.0,3091.782749533379
2555,647.5610049970975,380.24282553636044,3528.0,3036.6879640017346
2611,647.5610049970975,380.24282553636044,3678.0,3036.6879640017346
2612,650.5088817271092,389.79845334329474,3678.0,3048.9584087905237
2613,660.3816150116223,391.38877956544735,3528.0,3055.946649793142
2614,663.1677652709315,400.99280823744493,3678.0,3065.8569564817376
2615,665.9539155302406,410.5968369094425,3528.0,3075.8569564817376
2616,673.0477511777918,417.64506333922833,3678.0,3085.2195937374067
2617,676.8155768462212,426.9080806517634,3528.0,3095.2195937374067
2618,686.7210346741762,428.27990615765214,3678.0,3102.5417923087507
2619,690.5772776491317,437.50646511091884,3678.0,3108.308660243806
2644,690.5772776491317,437.50646511091884,3949.0,3108.308660243806
2645,691.1576883784558,427.5233231513309,3678.0,3120.579105032595
2646,682.7421763008228,443.72025516705435,3678.0,3120.579105032595
2647,698.0303657321099,444.17365927543574,3678.0,3120.579105032595
2648,686.136555471584,418.87530463079514,3678.0,3129.7321766999357
2649,677.4070776128883,452.1781935677522,3678.0,3130.2949307800936
2650,678.6794631536561,462.0969150093315,3678.0,3139.399499956053
2651,707.9970459892979,444.9893091089901,3949.0,3129.5380417993165
2652,717.963726246486,445.80495894254443,3678.0,3139.5380417993165
2653,724.8399887558469,453.06560725398043,3949.0,3148.2172096813188
2654,726.6709976863518,462.89654852612784,3678.0,3158.2172096813188
2655,733.8497192987411,469.85829801974046,3949.0,3167.2742217139016
2656,690.4695451311109,409.8628021697451,3678.0,3138.2530277004666
2657,694.8025347906378,400.8502997086951,3678.0,3148.2530277004666
2658,736.9625201584682,479.36148016088043,3949.0,3177.2742217139016
2659,744.7736979930055,485.6053171892816,3678.0,3186.4393442869155
2660,747.6361982537462,495.1868667642334,3949.0,3196.3627068614246
2661,750.4986985144869,504.7684163391852,3949.0,3206.3627068614246
2662,753.3611987752276,514.349965914137,3678.0,3216.3627068614246
2663,690.792084913207,391.68971611480686,3678.0,3156.4289757822376
2664,748.0123972065994,522.7992452786414,3949.0,3224.564148739406
2665,744.1692647886453,532.0312728575684,3678.0,3234.564148739406
2666,667.4918469537497,453.4775014512342,3678.0,3138.683701140886
2667,695.4141869744723,382.82201221045557,3678.0,3166.291688086237
2668,747.8259948645614,541.3387067225975,3949.0,3243.104547237417
2669,657.4961173823725,453.18528520272,3678.0,3148.683701140886
2670,749.4834879534908,551.200385923431,3949.0,3253.104547237417
2671,751.1409810424202,561.0620651242644,3678.0,3263.104547237417
2672,755.0790740896709,570.2539867487778,3949.0,3272.9628021612284
2673,760.5545736228787,578.6217167194354,3678.0,3282.9628021612284
2674,688.5275425309785,375.5712103024666,3678.0,3172.705780807283
2675,763.0615910355061,511.9204824306102,3678.0,3220.8187892446567
2676,693.524048428026,366.9089398829537,3678.0,3182.3166216157424
2677,648.6432517124531,448.53482614684594,3678.0,3158.1695827410304
2678,759.6202994883328,588.5779776562289,3949.0,3291.8411328845154
2679,698.5205543250736,358.24666946344075,3678.0,3192.3166216157424
2680,639.5287727398944,444.42067094087895,3678.0,3168.1695827410304
2681,630.075938250391,447.68317306563756,3678.0,3176.7564179253536
2682,703.5170602221211,349.5843990439278,3678.0,3202.3166216157424
2683,772.9591351595783,510.4926798139842,3678.0,3230.8187892446567
2684,763.8178457619699,597.6543538758815,3949.0,3301.8411328845154
2685,622.2576261212126,441.44827166699923,3678.0,3185.694640885509
2686,615.6864101182115,448.9861175291738,3678.0,3191.2048152116217
2687,709.5674175400301,341.62241585343907,3678.0,3212.276556359614
2688,782.6458954415609,508.00940068359967,3678.0,3240.789806732527
2689,714.5035714705189,332.9256127411155,3678.0,3222.2720366826843
2690,720.5532314358513,324.9630996765201,3678.0,3232.2320298552786
2691,788.9651096232618,515.7597253300768,3678.0,3247.6691004287472
2692,768.0153920356071,606.7307300955341,3949.0,3311.8411328845154
2693,798.5052422679688,512.7620814016898,3678.0,3257.3459794716714
2694,803.0382371275181,521.6756641607884,3678.0,3262.935116608477
2695,725.41764149537,316.2259654339407,3678.0,3242.2218523382585
2696,772.2129383092442,615.8071063151867,3949.0,3321.8411328845154
2697,776.4104845828814,624.8834825348393,3949.0,3331.8411328845154
2698,778.1086596295672,634.7382378088588,3678.0,3341.6690745204396
2699,786.313992325612,640.4542255054182,3949.0,3350.294520168864
2700,807.5712319870674,530.589246919887,3678.0,3272.935116608477
2701,816.6614982099037,526.4218664479403,3678.0,3277.361470225015
2702,825.75176443274,522.2544859759935,3678.0,3287.361470225015
2703,730.2820515548888,307.4888311913613,3678.0,3252.2218523382585
2704,834.8420306555762,518.0871055040467,3678.0,3297.361470225015
2705,790.0508230979377,649.7297899507229,3949.0,3360.294520168864
2706,843.9322968784124,513.9197250320999,3678.0,3307.361470225015
2707,740.2527907926682,308.2532650028892,3678.0,3259.063633919683
2708,744.5307791887054,299.21452530736906,3678.0,3268.6988173817535
2709,853.0225631012487,509.7523445601531,3678.0,3317.361470225015
2710,615.4523218412902,434.1210734536527,3678.0,3195.694640885509
2711,793.7876538702634,659.0053543960275,3949.0,3370.294520168864
2712,812.1042268466167,539.5028296789857,3678.0,3282.935116608477
2713,862.1128293240849,505.58496408820633,3678.0,3327.361470225015
2714,797.5244846425891,668.2809188413322,3949.0,3380.294520168864
2715,801.2613154149146,677.5564832866369,3949.0,3804.9227890254783
2782,801.2613154149146,677.5564832866369,4051.0,3804.9227890254783
2783,802.6096378904716,667.6477988884986,4051.0,3384.9178412070346
2784,803.9579603660286,657.7391144903604,3949.0,3394.9178412070346
2785,810.0188691426449,649.7851604546914,4051.0,3404.256159633545
2786,814.5798507285587,640.8858657088728,4051.0,3414.256159633545
2787,820.7036584151941,632.9802361060451,3949.0,3424.170230140664
2788,815.1038038194827,624.695211754428,4051.0,3430.455289311218
2789,791.3608215709304,678.9636867705831,3949.0,3384.9178412070346
2790,815.5516120422637,614.7052433963395,3949.0,3440.455289311218
2791,817.1204814528719,604.8290777045106,4051.0,3450.4235208494965
2792,818.6956602690524,594.9539163540791,4051.0,3460.4235208494965
2793,792.1222677564139,688.9346546126038,3949.0,3389.511845963352
2794,809.4986376875445,591.0277508411093,3949.0,3466.1895959975323
2795,792.8837139418973,698.9056224546246,3949.0,3399.511845963352
2796,811.7058077772562,581.274371929415,4051.0,3475.785420911775
2797,783.0468231729249,700.7043942576349,3949.0,3404.3742302168894
2798,813.9129778669678,571.5209930177207,3949.0,3485.785420911775
2799,813.5342047565242,561.5281690459495,4051.0,3495.616093210736
2800,773.0622868995054,700.1484847283314,3949.0,3414.3742302168894
2801,813.1554316460806,551.5353450741784,4051.0,3931.503977506564
2842,813.1554316460806,551.5353450741784,4211.0,3937.766730013416
2843,805.4645099849118,545.1439661930789,4051.0,3511.49902968812
2844,821.619916069368,546.2106381857266,4051.0,3511.49902968812
2845,830.0844004926553,540.8859312972747,4051.0,3521.49902968812
2846,813.0181469130944,561.534402674877,4211.0,3511.49902968812
2847,838.5488849159426,535.5612244088229,4051.0,3531.49902968812
2848,837.4379020570013,525.6231301706332,4051.0,3538.440903359242
2849,846.2540918811541,520.9035118614364,4051.0,3548.0585813577322
2850,812.8808621801081,571.5334602755756,4211.0,3521.49902968812
2851,855.0702817053068,516.1838935522396,4051.0,3558.0585813577322
2852,853.4135650323769,506.32208388739434,4051.0,3564.3028448856753
2853,862.6165288636978,502.40986498766495,4051.0,3573.764303533845
2854,871.8194926950187,498.49764608793555,4051.0,3583.764303533845
2855,881.0224565263395,494.5854271882061,4051.0,3593.764303533845
2856,879.7119411266765,484.6716716239789,4051.0,3599.684363587889
2857,812.7435774471219,581.5325178762743,4051.0,3531.49902968812
2858,889.3464015581908,481.99264713853916,4051.0,3608.859540208789
2859,898.9808619897051,479.3136226530994,4051.0,3618.859540208789
2860,802.9442212127225,583.5256604680968,4211.0,3537.073036853016
2861,877.1282521572491,475.0112083168047,4051.0,3609.684363587889
2862,878.1913189423551,465.06787441863935,4051.0,3619.3470479594475
2863,797.0135705475952,539.7977878733063,4051.0,3521.457234235788
2864,798.6723960455125,592.5673146165805,4211.0,3547.073036853016
2865,790.4908520681578,532.2179367113108,4051.0,3531.2801487052916
2866,789.0117421526394,595.1502908770435,4051.0,3555.2181740777455
2867,789.6418796450683,605.1304174664529,4211.0,3562.545004396776
2868,784.5282472976165,524.1900263760916,4051.0,3541.2801487052916
2869,872.2962792876045,456.99021959382054,4051.0,3628.3419088810647
2870,774.9980977967065,521.1607937190804,4051.0,3550.3139566812642
2871,869.7129948437644,447.32964810543467,4051.0,3638.3419088810647
2872,867.1297103999242,437.6690766170488,4051.0,3648.3419088810647
2873,859.8118216507576,430.85376266574616,4051.0,3657.5639803516333
2874,765.1842770843514,523.0814506446533,4051.0,3560.3139566812642
2875,755.6509848416163,526.1007782212184,4051.0,3570.2817864726658
2876,745.757157050066,524.647447002553,4051.0,3579.804091042512
2877,737.7788749737728,518.6185984299731,4051.0,3589.6569077769773
2878,790.2720171374973,615.1105440558622,4211.0,3572.545004396776
2879,728.6416333866191,522.6819487936497,4051.0,3597.032101185393
2880,857.4306260406674,421.14140417429377,4051.0,3667.5053165577538
2881,719.0148036404162,525.3882653009381,4051.0,3607.032101185393
2882,860.6801288574999,411.68409316939403,4051.0,3676.7533051444616
2883,858.0771314390224,402.02881459032653,4051.0,3686.6288374112805
2884,790.9021546299263,625.0906706452715,4051.0,3582.545004396776
2885,855.474134020545,392.37353601125903,4051.0,3696.6288374112805
2886,782.7807687015078,630.9253163587392,4211.0,3590.0443137009047
2887,709.0263712701467,524.9074131567689,4051.0,3616.7732054992207
2888,799.5405691767652,630.1283083969325,4051.0,3590.1926473756143
2889,852.8711366020675,382.71825743219154,4051.0,3706.6288374112805
2890,774.4378548342462,636.4385539015497,4051.0,3600.0443137009047
2891,775.7072023503885,646.3576645916903,4211.0,3607.020553358342
2892,776.9765498665307,656.276775281831,4211.0,3617.020553358342
2893,764.8865953002156,633.4765543550286,4051.0,3608.119441834039
2894,850.26813918359,373.06297885312404,4051.0,3716.6288374112805
2895,847.6651417651126,363.40770027405654,4051.0,3726.6288374112805
2896,778.245897382673,666.1958859719716,4211.0,3627.020553358342
2897,733.9117632920405,509.39658957934785,4051.0,3599.1147618083246
2898,779.5152448988152,676.1149966621123,4211.0,3637.020553358342
2899,780.7845924149575,686.0341073522529,4211.0,3647.020553358342
2900,782.0539399310998,695.9532180423936,4211.0,3657.020553358342
2901,783.323287447242,705.8723287325342,4211.0,3667.020553358342
2902,857.2450423003307,360.53968602455797,4051.0,3730.964458791967
2903,775.78950727165,712.4482055764126,4051.0,3674.6650349401916
2904,777.4873290501107,722.3030217192224,4211.0,3684.456897081607
2905,854.1272774175613,351.03813130252587,4051.0,3740.5846761081166
2906,767.9240997253847,725.2261441735,4051.0,3689.669712566178
2907,770.1601060907705,734.9729526528923,4211.0,3699.0929944494114
2908,703.2126822370851,516.7710122431671,4051.0,3625.031103688512
2909,856.3389028616481,341.285761698421,4051.0,3750.2396939562636
2910,766.0538384149934,744.0909878455677,4051.0,3708.6270384361605
2911,768.6496685935658,753.7481958108139,4211.0,3717.92889573053
2912,852.931165377431,331.88430834063314,4051.0,3759.775809948202
2913,693.2299525684984,517.3584714876428,4051.0,3635.031103688512
2914,684.8191002865142,511.94944533771155,4051.0,3644.0461336489448
2915,759.1288686781018,756.8066871006002,4051.0,3723.106134174545
2916,675.1652261182621,514.5576465461223,4051.0,3653.311666099852
2917,857.286435761492,322.8825518519405,4051.0,3768.6672806471433
2918,749.7800358387192,760.3562398247167,4051.0,3733.106134174545
2919,775.6206937913248,760.9179104280221,4051.0,3727.92889573053
2920,685.3742806014121,501.96486849049614,4051.0,3652.3133082726563
2921,777.8890424217419,770.6572427712007,4211.0,3737.1975723287123
2922,854.8353156116748,313.18760419807666,4051.0,3778.569227250781
2923,780.157391052159,780.3965751143793,4211.0,3747.1975723287123
2924,666.3114285655715,509.9089619046383,4051.0,3662.665947965173
2925,657.9701488270123,504.3932523108416,4051.0,3672.665947965173
2926,782.4257396825761,790.1359074575579,4211.0,3757.1975723287123
2927,784.6940883129932,799.8752398007365,4211.0,3767.1975723287123
2928,786.9624369434104,809.6145721439151,4211.0,3777.1975723287123
2929,754.9012233557814,632.9358630093353,4051.0,3618.119441834039
2930,789.2307855738275,819.3539044870937,4211.0,3787.1975723287123
2931,850.8889028496535,303.999251445175,4051.0,3788.569227250781
2932,791.4991342042446,829.0932368302723,4211.0,3797.1975723287123
2933,867.6954314442963,399.2923378393661,4051.0,3690.9930407650268
2934,793.7674828346617,838.8325691734509,4211.0,3807.1975723287123
2935,648.1847472015501,502.3326904873571,4051.0,3682.312231732366
2936,796.0358314650788,848.5719015166295,4211.0,3817.1975723287123
2937,798.3041800954959,858.3112338598081,4211.0,3827.1975723287123
2938,853.693150642755,294.40049140468614,4051.0,3797.391027056533
2939,789.4417446392131,862.9434296440147,4051.0,3833.0096816688124
2940,640.8234569534762,495.5642781267209,4051.0,3691.9522080316
2941,633.6392699385766,488.60816880218124,4051.0,3701.9522080316
2942,741.875441415964,766.4813836607215,4051.0,3742.8869457307046
2943,856.7058094441325,284.86508963305204,4051.0,3807.391027056533
2944,793.8497481793122,871.9194813813028,4211.0,3841.516314043758
2945,627.146966209219,481.00225056137896,4051.0,3711.929671481486
2946,618.2836943925914,485.63284584757855,4051.0,3717.59337956805
2947,612.9750925302916,477.1582516822166,4051.0,3726.6136195525764
2948,809.5069923248915,630.9470938587559,4051.0,3600.1926473756143
2949,886.8417020923966,502.717854934084,4051.0,3599.368051092806
2950,608.7663380762015,468.08706730832273,4051.0,3736.6136195525764
2951,598.7851203717844,467.4744555739999,4051.0,3743.7930030375774
2952,799.8603120060293,879.9115476025601,4051.0,3851.516314043758
2953,589.4510046080823,471.06253067212816,4051.0,3753.7930030375774
2954,732.8841472388702,770.858212309522,4051.0,3752.8869457307046
2955,581.0632135110761,465.61781208316654,4051.0,3761.6119005296127
2956,859.6109175530831,275.29637253642363,4051.0,3817.390710127464
2957,803.5279787669976,889.2146772120242,4211.0,3861.335293485985
2958,807.195645527966,898.5178068214883,4211.0,3583.841309924669
3025,807.195645527966,898.5178068214883,4484.0,3583.841309924669
3026,810.3417496284005,889.0255979642608,4484.0,3633.3464651249938
3027,813.487853728835,879.5333891070333,4484.0,3643.3464651249938
3028,816.6339578292695,870.0411802498057,4484.0,3653.3464651249938
3029,819.7800619297041,860.5489713925782,4484.0,3663.3464651249938
3030,819.4763324057092,850.5535850380518,4211.0,3673.040257557381
3031,822.7022975962805,841.0882192981967,4484.0,3683.0253963299647
3032,825.9282627868517,831.6228535583416,4211.0,3693.0253963299647
3033,797.2851169691747,899.8525066699119,4211.0,3633.3464651249938
3034,831.9110819058114,823.6099966776898,4484.0,3702.7811543369726
3035,835.0598572081719,814.1186735826074,4211.0,3712.7683022279925
3036,835.2468013000188,804.120421139979,4484.0,3722.5541303020877
3037,834.6669849844736,794.1372446394744,4211.0,3732.5541303020877
3038,830.1119997536244,785.234879248931,4211.0,3742.1252794619963
3039,822.5191287983647,778.7273212847809,4211.0,3750.9672131534703
3040,822.1277444992992,768.7349833035853,4484.0,3760.4405711494865
3041,821.7363602002337,758.7426453223896,4211.0,3770.4405711494865
3042,814.9801518039925,751.3701526566381,4484.0,3779.218894416891
3043,804.9846738860629,751.0694514890628,4211.0,3788.866012744525
3044,804.8829397536185,741.0699689941385,4484.0,3741.306132169214
3045,804.7812056211742,731.0704864992143,4484.0,3803.6427453129395
3046,798.7906824795359,723.0633876182527,4211.0,3812.6520212470728
3047,803.867203907009,714.4477663291983,4484.0,3820.2905747505615
3048,789.1375497392963,720.452443670307,4211.0,3822.549537818997
3049,808.943725334482,705.8321450401439,4484.0,3830.2905747505615
3050,780.2229835399223,715.9213831457744,4211.0,3832.5459316670235
3051,831.0947938607211,755.218483092546,4211.0,3776.6610443918185
3052,814.020246761955,697.2165237510895,4484.0,3840.2905747505615
3053,774.0753871647748,708.0342379836594,4211.0,3842.0708229687307
3054,813.7320096447024,687.2206786460353,4211.0,3849.50812787198
3055,818.9830005577959,678.7102677023375,4484.0,3859.450701007455
3056,829.2111981396221,863.8736773630325,4211.0,3667.188837294948
3057,766.1346663847745,701.9560019324624,4211.0,3852.0708229687307
3058,824.2339914708894,670.1998567586398,4484.0,3869.450701007455
3059,787.3184716577763,900.668583404527,4211.0,3643.3396609919855
3060,829.4849823839828,661.6894458149421,4211.0,3879.450701007455
3061,832.218619182473,652.0703382755734,4484.0,3889.260640939732
3062,831.515680766474,642.0950749916639,4211.0,3899.1500183530075
3063,837.103383897597,633.8018504246792,4484.0,3908.1709178991105
3064,842.6910870287201,625.5086258576945,4211.0,3918.1709178991105
3065,843.0082188382281,615.5136557519164,4484.0,3927.3887518057963
3066,848.8317903315133,607.3843252098239,4211.0,3937.3072318343316
3067,854.6553618247984,599.2549946677315,4211.0,3947.3072318343316
3068,855.5008327713564,589.2907998242669,4484.0,3956.45425508552
3069,854.1262495537927,579.3857243082502,4484.0,3966.45425508552
3070,860.5817825390619,571.7485720984209,4211.0,3974.7174914944203
3071,756.1487649848134,701.4251787695787,4211.0,3861.1769331557443
3072,859.0197756597958,561.8713187094911,4484.0,3984.63944139823
3073,844.5301310834693,576.5724503607793,4211.0,3973.2504662237498
3074,857.4577687805296,551.9940653205613,4211.0,3994.63944139823
3075,864.7726598759618,545.1755340812132,4484.0,4002.298572213716
3076,746.3705947596952,703.5197878139145,4211.0,3871.1769331557443
3077,872.0875509713941,538.3570028418651,4211.0,4012.298572213716
3078,870.0748911590548,528.5616365659265,4484.0,4019.738046036852
3079,871.4818046815029,518.6611015126906,4211.0,4029.738046036852
3080,879.7621827097588,513.0543787882127,4484.0,4038.0224290281594
3081,888.0425607380148,507.4476560637349,4484.0,4048.0224290281594
3082,737.3941348299252,699.112615576614,4211.0,3880.0736021947073
3083,896.3229387662707,501.84093333925705,4211.0,4058.0224290281594
3084,780.7396777980999,893.1373503479894,4211.0,3651.2026932203
3085,730.1291514950161,692.2409333121685,4211.0,3890.0736021947073
3086,722.4164873735696,685.8758086354829,4211.0,3900.0621734624006
3087,893.4036304485159,492.2765390068444,4484.0,4064.112918803015
3088,890.484322130761,482.7121446744318,4484.0,4074.112918803015
3089,844.4356290969343,791.9986487907719,4211.0,3737.7650448428826
3090,811.6700564615373,907.4609408805046,4211.0,3633.3464651249938
3091,801.3149345302936,753.1481878618788,4211.0,3792.9992997929485
3092,884.4709070533247,474.72222357929815,4211.0,4083.8093026687093
3093,885.9457679342293,464.8315822764312,4484.0,4092.560492786161
3094,770.8627528791106,894.7014328728735,4211.0,3660.8438766553604
3095,714.729611052747,679.479565016891,4211.0,3910.0621734624006
3096,882.9978977660509,455.2759524451975,4484.0,4102.5604927861605
3097,880.0500275978725,445.7203226139638,4211.0,4112.5604927861605
3098,873.3730029352945,438.27604013307115,4211.0,4122.095989174098
3099,870.5763369218287,428.67506834844824,4211.0,4132.061557064846
3100,863.941583985644,421.1930864268055,4211.0,4141.609547812497
3101,861.3121675406745,411.54496903744274,4211.0,4151.536287787699
3102,838.8201290161054,866.642873529967,4211.0,3671.3985349044083
3103,855.7286090440244,403.2489534567868,4211.0,4161.343905299818
3104,705.1152032068655,676.7294446971498,4211.0,3919.632314164743
3105,853.2640393385294,393.5574161088344,4211.0,4171.242236836594
3106,850.7700035963503,383.87341973766956,4211.0,4181.242236836594
3107,761.2797721953775,897.5591384586884,4211.0,3670.6506384848835
3108,751.685445305235,894.7397605973352,4211.0,3679.8409817032652
3109,842.2929058671505,378.56881663379886,4211.0,4189.817055378638
3110,870.3292115050242,573.9818720230884,4211.0,3983.534582819873
3111,838.4666963686748,369.32976252237734,4211.0,4199.817055378638
3112,836.3979788353203,359.5460818362965,4211.0,4209.732240637297
3113,834.3292613019657,349.7624011502156,4211.0,4219.732240637297
3114,830.2799779562431,340.6189168916819,4211.0,4229.623633439135
3115,813.2141462791337,917.3410110541013,4211.0,3643.1084328629104
3116,823.9084749050035,332.9115211662735,4211.0,4239.544987679652
3117,814.1245626934777,330.84389889971743,4211.0,4248.506123186402
3118,854.4124686099801,792.6788497397039,4211.0,3747.7650448428826
3119,741.7501232441844,895.8752673314416,4211.0,3689.8409817032652
3120,804.4148964980278,328.4517487428634,4211.0,4258.506123186402
3121,731.7810162084153,896.6607002753514,4211.0,3699.8378891370885
3122,721.8051485969587,895.9663909792226,4211.0,3709.78616451009
3123,712.4782698467778,892.3595457123134,4211.0,3719.6140350628457
3124,794.470734890269,327.39645261438767,4211.0,4268.460015869496
3125,784.5771764525084,328.8516163297875,4211.0,4277.739134395272
3126,775.192542031404,325.3978304675457,4211.0,4287.841533106013
3127,765.415530387449,327.4978407803704,4211.0,4296.94854323992
3128,755.5152312539507,326.0892680746672,4211.0,4307.530988288852
3129,745.5911610237074,324.85929650377625,4211.0,4317.530988288852
3130,735.6992924058175,323.39268979221225,4211.0,4327.529562409683
3131,781.9064340660929,727.3597561810273,4211.0,3830.0743238306595
3132,707.0941659049963,883.9327180325698,4211.0,3728.792013513758
3133,848.1176539410554,366.710789835214,4211.0,4198.608607322755
3134,697.1344775529514,884.8297174362149,4211.0,3736.705854036367
3135,730.2603179700938,315.0011728204398,4211.0,4335.757818822176
3136,687.3118189553771,886.7046515885254,4211.0,3745.411375595947
3137,728.2399230102244,330.0528555724379,4211.0,4335.642821890126
3138,677.501009172746,884.7686734354902,4211.0,3755.4113032759005
3139,718.2814531702501,329.1424279551493,4211.0,4345.642821890126
3140,708.8896746921835,325.7081162309571,4211.0,4354.910170954053
3141,698.8915644183724,325.902515183403,4211.0,4364.807778974303
3142,688.9023132738905,325.43898355291043,4211.0,4374.807778974303
3143,679.3246018779099,322.5636671502683,4211.0,4384.657563085175
3144,845.8491494308428,404.79694497857014,4211.0,4168.407587612078
3145,669.3799197255,323.61404655198,4211.0,4394.415283785359
3146,667.5030831155274,884.565020410987,4211.0,3765.4113032759005
3147,659.5985020106099,325.6934376856615,4211.0,4404.415283785359
3148,650.0136118670981,322.8421430785031,4211.0,4413.796968826623
3149,895.7265115719069,462.7490228189303,4211.0,4100.242384227772
3150,657.5233488001517,883.9287005271916,4211.0,3775.4066144375056
3151,648.5573290524139,879.5003272498833,4211.0,3785.0223387874717
3152,730.5315325316459,305.0048513639438,4211.0,4345.757818822176
3153,735.4578842626931,296.3024919929452,4211.0,4355.165429701789
3154,640.9392295013764,318.6402881689804,4211.0,4423.796968826623
3155,630.9401884218244,318.7787709817457,4211.0,4433.298416842589
3156,835.3413924634333,572.6269361265306,4211.0,3983.2504662237498
3157,638.6376602822022,880.7653060992263,4211.0,3794.5554080053494
3158,740.3842359937404,287.60013262194656,4211.0,4365.165429701789
3159,622.6534980888345,324.3761599556452,4211.0,4442.961211531324
3160,746.5957064914504,279.7631922587641,4211.0,4375.105327386996
3161,618.1224558278277,333.2907354379086,4211.0,4452.660528845884
3162,748.7232404356365,269.99213298577143,4211.0,4384.648259226002
3163,742.0401102610921,262.5533312630412,4211.0,4392.9079331655375
3164,748.0702059855861,254.57599175958273,4211.0,4400.078225664681
3165,631.5804050387962,873.6804526477131,4211.0,3802.9691181461512
3166,863.5916053651351,788.7110482791766,4211.0,3757.2010872361197
3167,608.6921180534263,336.6177054499012,4211.0,4461.529344678763
3168,668.2597214127964,894.536354247897,4211.0,3765.5034723494987
3169,602.1236300765296,344.15792863607834,4211.0,4471.529344678763
3170,621.8528593447708,871.3620793450187,4211.0,3812.9691181461512
3171,612.0629778044857,873.401250604915,4211.0,3822.4885423084393
3172,601.1332511897838,330.0706808021909,4211.0,4469.95219811436
3173,592.7276560441306,347.5807450177272,4211.0,4480.895611324969
3174,848.2798005050196,869.8854982880639,4211.0,3679.2659364493975
3175,584.4915219308922,353.2522611173914,4211.0,4490.895611324969
3176,825.4310568860996,571.2908041178458,4211.0,3993.066379582264
3177,576.5367837414851,359.31214068203525,4211.0,4500.889860251926
3178,566.93057473282,362.0907641689152,4211.0,4510.555367241187
3179,557.0491038297631,363.62586442363465,4211.0,4520.555367241187
3180,602.0659671315436,873.6457451960262,4211.0,3832.4885423084393
3181,547.6825866312897,360.1232431808076,4211.0,4529.903653594125
3182,870.7331558655802,781.7111728195993,4211.0,3767.2010872361197
3183,539.1886080643801,354.8457126877759,4211.0,4539.903653594125
3184,837.0593796698093,409.5655870859234,4211.0,4171.128163352123
3185,529.4474476497783,357.1061979845639,4211.0,4548.386695967913
3186,779.3998638056688,699.5696087241718,4211.0,3848.9184101853143
3187,592.324483184322,871.3866545590608,4211.0,3842.329579758588
3188,597.4256726269969,320.783385113953,4211.0,4479.95219811436
3189,856.3714098622131,613.9535060820705,4211.0,3936.078235561385
3190,583.5284307364498,866.629611219519,4211.0,3852.309399796846
3191,573.7476481173037,864.5472348469558,4211.0,3862.1254496082697
3192,840.5456424510571,653.5356363517462,4211.0,3893.191982238893
3193,794.4280103957973,760.3987241155426,4211.0,3802.954251519684
3194,591.70356098777,312.5823218665305,4211.0,4489.820810435517
3195,600.9132973551823,883.5790906740946,4211.0,3833.0613512079026
3196,521.2307894926385,351.4065024901794,4211.0,4558.187838417049
3197,591.1856247714254,302.59574377011535,4211.0,4499.180523441644
3198,817.0501046843666,565.8355644171298,4211.0,4002.7618459369296
3199,607.1661534875632,352.79349217583524,4211.0,4475.880719170125
3200,879.1524337595636,423.5320572625382,4211.0,4134.554470931608
3201,512.975462524088,357.0500454059659,4211.0,4564.858776804681
3202,819.9577724068747,891.7700662048978,4211.0,3637.7826656605275
3203,511.8533181153014,366.9868855438482,4211.0,4571.574833593436
3204,565.1382856671627,869.6343635264864,4211.0,3870.9434002287353
3205,728.4223744695282,297.7376659213955,4211.0,4353.118887532501
3206,503.66151407298196,372.722244864086,4211.0,4580.946655681534
3207,494.6042960949309,368.4835183456529,4211.0,4588.888662471031
3208,779.5159434680598,689.5702824712696,4211.0,3858.9184101853143
3209,868.8781406737799,405.00615794144613,4211.0,4158.532498079082
3210,555.3019053519812,867.8328024547735,4211.0,3880.861521252827
3211,484.7306760475019,370.0683297410591,4211.0,4596.531357334018
3212,476.94229802710174,363.7960759347031,4211.0,4601.635926708957
3213,748.9956307034048,244.61890437964826,4211.0,4410.078225664681
3214,467.18060482178487,365.96617864316414,4211.0,4614.554471483845
3215,593.818956973129,292.94869440176075,4211.0,4508.4950071370395
3216,459.94376007870363,372.86748853075346,4211.0,4620.903537325506
3217,821.6201077261105,640.6536749074293,4211.0,3902.5005229332837
3218,601.0800910456203,893.5776995705776,4211.0,3834.858194364903
3219,452.8481277117165,365.8210709081197,4211.0,4628.887683139486
3220,819.2201279374725,579.1281736762568,4211.0,4000.6332525249722
3221,552.0858844955641,858.3640533372243,4211.0,3888.188256508407
3222,542.1991220223199,859.8646957988552,4211.0,3896.196893914231
3223,821.7528274347127,922.5459053011884,4211.0,3651.490842272496
3224,445.49629610524124,359.0423857826671,4211.0,4634.232414846515
3225,439.60929921277426,350.9588675147293,4211.0,4641.114508889547
3226,532.2761197316211,861.1032536452173,4211.0,3906.196893914231
3227,522.3369598098197,860.0018454334903,4211.0,3916.0595296350502
3228,880.7187652479593,782.2474612331818,4211.0,3775.507303752729
3229,512.8954847890302,856.706614116601,4211.0,3926.0595296350502
3230,438.2225313372565,365.90477210959625,4211.0,4643.1430762664395
3231,435.3194260587035,341.9257623829386,4211.0,4651.114508889547
3232,503.035263362603,858.3727573943014,4211.0,3935.4298526468106
3233,435.1089686162063,331.92797724497444,4211.0,4660.670269164664
3234,502.65671968339024,382.6716362140453,4211.0,4589.756935405495
3235,696.8667999375233,888.6439386120151,4211.0,3735.6615809453583
3236,493.07657241314723,859.2807632165448,4211.0,3945.4298526468106
3237,879.0450027134377,578.884420708348,4211.0,3993.534582819873
3238,587.3740160688994,285.30260149485804,4211.0,4516.888745561707
3239,559.2283128098376,373.38552877345546,4211.0,4524.226378403578
3240,483.1332744296742,858.2173605590997,4211.0,3955.332448247958
3241,473.1730063106071,857.3268219601076,4211.0,3965.332448247958
3242,743.9504462432329,235.98489524351456,4211.0,4419.1203182493855
3243,751.213217044847,229.1108745653946,4211.0,4425.74400614002
3244,885.105783045471,773.2611341278335,4211.0,3783.8736864919188
3245,436.1916254915323,321.9867572951741,4211.0,4670.670269164664
3246,758.4759878464612,222.23685388727463,4211.0,4435.74400614002
3247,432.20723001442326,312.81481133578285,4211.0,4680.002449537953
3248,765.7387586480753,215.36283320915467,4211.0,4445.74400614002
3249,773.0015294496894,208.4888125310347,4211.0,4455.74400614002
3250,463.1883015731583,857.8796974487736,4211.0,3975.2802791732297
3251,499.14220394322894,392.03369683722855,4211.0,4600.779868768674
3252,780.2643002513036,201.61479185291475,4211.0,4465.74400614002
3253,787.5270710529177,194.7407711747948,4211.0,4475.74400614002
3254,454.3854116838997,862.6240761855092,4211.0,3984.8525561929982
3255,496.2167500623551,401.5962132210514,4211.0,4610.779868768674
3256,881.4203001390619,437.81103432684574,4484.0,4120.096517967296
3257,780.6045408525438,187.52422244116096,4211.0,4479.8386827952045
3258,794.7898418545319,187.86675049667485,4211.0,4485.74400614002
3331,444.55253521241553,860.8034882869079,4211.0,3994.1440100003315
3332,804.7486810648708,188.77312877455725,4211.0,4493.97026761134
3333,734.6500073768718,232.3104106683559,4211.0,4428.980498704389
3334,434.64430854928315,859.4518062266611,4211.0,4004.1440100003315
3335,552.1497182083718,848.3642570764443,4211.0,3888.595982438042
3336,887.8068110558526,763.632819234399,4211.0,3793.8736864919188
3337,663.1975260767994,903.1604007679599,4211.0,3775.5034723494987
3338,855.736501726572,876.5486512123558,4211.0,3691.0018024170536
3339,432.9774813644001,374.41884579862665,4211.0,4653.1430762664395
3340,894.1919151749047,777.4375204756792,4211.0,3789.813291976009
3341,811.0976818874844,672.5603287215316,4211.0,3864.4032795208
3342,888.2978622063303,419.4871668406516,4484.0,4083.4352325046557
3343,896.4139835002208,413.6452001219123,4211.0,4149.668563839936
3344,425.04345542676646,862.2488795756925,4211.0,4013.7065596823263
3345,424.12698986297954,872.2067955660186,4211.0,4020.6759108407186
3346,583.3858764743609,276.13228293035473,4211.0,4526.888745561707
3347,756.8171670380465,691.4475418401632,4211.0,3866.1151644480497
3348,456.77285504695385,872.3349007739882,4211.0,3991.09517270129
3349,794.5464605500725,177.86971265836297,4211.0,4494.017058549994
3350,792.6187398184102,715.8554659686685,4211.0,3822.1413315865425
3351,481.62161403148986,354.95842909116624,4211.0,4598.439642574578
3352,814.1607515911288,185.39482618172383,4211.0,4503.97026761134
3353,555.9673283687242,839.1216463703952,4211.0,3888.606366436109
3354,861.0009880167802,885.0507206134023,4211.0,3701.0018024170536
3355,417.6387346145072,855.528008375283,4211.0,4021.596394778052
3356,407.68689010581676,856.5082077809386,4211.0,4031.596394778052
3357,531.9200014428103,866.6793711915549,4211.0,3908.5297816780912
3358,459.2399958627362,882.0257839223448,4211.0,4001.09517270129
3359,823.6645775526439,182.28399155204121,4211.0,4513.968268557154
3360,597.6258670291469,865.3110434288202,4211.0,3839.0379114713874
3361,398.6509640458485,852.2242796490966,4211.0,4040.8694343583634
3362,560.6451010192999,383.2846555616893,4211.0,4534.226378403578
3363,388.6626425189611,852.707428772574,4211.0,4050.8694343583634
3364,887.437969748255,584.3211572618762,4211.0,4003.5248411442253
3365,657.9297801647199,911.6604509446217,4211.0,3785.502031644295
3366,773.3140332806441,180.6796260802296,4211.0,4489.8386827952045
3367,381.4697507647685,845.7603208698227,4211.0,4059.2263636470575
3368,830.1185124758911,174.64548881875047,4211.0,4523.210807785625
3369,402.43816618899433,842.9691675521552,4211.0,4041.3139444047006
3370,491.9535187884634,410.6419226517877,4211.0,4620.728384057285
3371,371.6138874872244,844.0685883098835,4211.0,4069.2263636470575
3372,897.4370689355021,584.4553788830647,4211.0,4012.75185824854
3373,807.4470411616467,563.0460893807466,4211.0,4012.7618459369296
3374,361.7074953804216,845.4336507356628,4211.0,4078.991318776091
3375,727.1138035555789,225.7373115542447,4211.0,4438.83035397894
3376,354.46777567902103,838.5353568418691,4211.0,4087.2431835833845
3377,346.4635416411251,832.5410063794262,4211.0,4097.243183583385
3378,562.0479437401816,393.18576824160914,4211.0,4544.226373443066
3379,577.1466479145943,346.466037890536,4211.0,4496.516443130993
3380,901.9754760519826,783.715751123945,4211.0,3796.9307660986647
3381,870.3218366156416,888.6731205633116,4211.0,3709.9684771616835
3382,794.8234593344257,167.8735498108766,4211.0,4504.017058549994
3383,336.46407776095305,832.6445539971395,4211.0,4106.186116220137
3384,835.2910699406192,166.08718003289297,4211.0,4533.210807785625
3385,479.3250183684653,345.2257188642779,4211.0,4606.117682560325
3386,326.7103536658404,830.4389098108712,4211.0,4116.186116220137
3387,316.7648301796287,831.4812929387139,4211.0,4125.919679799997
3388,807.3914354471999,925.4709580753112,4211.0,3651.8577405305828
3389,827.4101374813649,412.19087282060923,4211.0,4179.366073543513
3390,306.87757353417857,829.9839098791722,4211.0,4135.919679799997
3391,597.3656987779184,902.862272263041,4211.0,3852.6681497190743
3392,486.6044684700373,419.0910445405372,4211.0,4630.728384057285
3393,782.9277890999747,338.71465447030494,4211.0,4279.221753834207
3394,483.99911843269274,428.7456885620902,4211.0,4640.502579999344
3395,859.5814627465352,801.2393111534514,4211.0,3755.5072577218452
3396,883.7493696614365,472.30301715891466,4211.0,4086.3338176542693
3397,297.71701116490715,833.9944082370685,4211.0,4145.132570205149
3398,855.3675085045628,878.9189821817906,4211.0,3690.7480719626637
3399,798.1319501668903,566.6832695741668,4211.0,4021.6989833758453
3400,810.4520392885745,340.14511236036,4211.0,4249.457232268967
3401,432.2266191998432,302.8148301328261,4211.0,4690.002449537953
3402,289.718470335736,839.9963533054678,4211.0,4155.132570205149
3403,903.3749433270735,592.5015983499895,4211.0,4021.4387112801855
3404,839.0176505534043,156.80749270322428,4211.0,4543.14541999505
3405,328.0554868976128,820.5297919596808,4211.0,4120.933043341788
3406,279.7316070238364,840.5087605550582,4211.0,4164.261384811406
3407,272.77665385438786,833.3234542699525,4211.0,4173.3411595856
3408,778.3319478253501,331.0603023721652,4211.0,4284.363421122103
3409,308.8524133181861,839.7869710249317,4211.0,4137.390975675403
3410,262.84905620837975,832.1222860973079,4211.0,4181.699683549923
3411,257.5225111917316,840.5856139407523,4211.0,4190.235769124055
3412,564.0196755259216,402.9894549851308,4211.0,4554.218048504367
3413,902.1464346990491,405.4513607743871,4211.0,4159.386241492638
3414,458.52372743160424,892.000098913088,4211.0,4010.838160619976
3415,786.1024449204697,209.7336628841535,4211.0,4468.903931617552
3416,253.08670398168954,849.5479581873955,4211.0,4200.235769124055
3417,904.0860462117357,420.059204623827,4484.0,4155.467107488447
3418,858.4687144281593,377.4914254155013,4211.0,4186.8950525484
3419,593.842575221223,312.07554734689444,4211.0,4489.368139609752
3420,530.5428742687087,876.5840933353785,4211.0,3918.5297816780912
3421,456.3743778294503,901.7663825608079,4211.0,4020.838160619976
3422,585.8061993795293,266.4296009797435,4211.0,4535.826754897827
3423,331.1231550391232,811.011944925106,4211.0,4130.933043341788
3424,578.2353162123153,259.89647553563975,4211.0,4543.921939999957
3425,907.8786068240526,601.4300369092215,4211.0,4031.4387112801855
3426,243.16655100701325,848.2867821651761,4211.0,4206.526919631189
3427,234.5374487714614,853.3403546251685,4211.0,4216.526919631189
3428,454.17511161940115,911.521546738685,4211.0,4030.8380952371103
3429,668.6567133232837,313.6402322114284,4211.0,4398.565529770554
3430,741.5483502378364,712.2802648426729,4211.0,3879.37047608828
3431,749.7447450923991,249.60500402192642,4211.0,4405.323680869729
3432,477.06953306864557,435.95546294707503,4211.0,4650.10165433619
3433,829.966848512519,340.5216318698314,4211.0,4229.950971587802
3434,863.7006796020381,440.8149693043842,4211.0,4129.629870952359
3435,848.8803793433615,158.45872885100894,4211.0,4548.794857242613
3436,911.4031017624516,780.381103696809,4211.0,3807.2743808862424
3437,796.9981309508138,158.11287343262924,4211.0,4513.925433268824
3438,850.7083782920557,544.615330467343,4211.0,4003.792729795203
3439,226.01223889914297,858.567284568541,4211.0,4226.525898444114
3440,333.079167958174,801.2051098872099,4211.0,4140.900033816077
3441,474.62619531824475,445.65237485950706,4211.0,4659.833584351643
3442,719.7144796929406,219.010499056799,4211.0,4448.83035397894
3443,707.1134211271137,873.932736570766,4211.0,3738.792013513758
3444,216.05844530968727,859.5274893271788,4211.0,4236.014202786137
3445,215.38907981375797,869.5050616688288,4211.0,4241.773405678052
3446,743.5039261747542,722.0871870283001,4211.0,3889.37047608828
3447,699.824144554896,881.8052584398073,4211.0,3736.09189495827
3448,477.54187180183794,455.21787697089786,4211.0,4669.369858661037
3449,257.1702672122901,858.6761842659765,4211.0,4208.329768419759
3450,788.2281712582111,568.0671638360241,4211.0,4031.6989833758453
3451,800.5759710233992,192.66898374680008,4211.0,4488.956352395944
3452,260.12522262321835,822.5003979977535,4211.0,4184.462707792164
3453,253.33476833500276,815.1594354886778,4211.0,4194.462707792164
3454,611.3443480480322,361.87879295318254,4211.0,4485.880719170125
3455,245.10000998264357,809.4859220377155,4211.0,4204.340675480258
3456,579.0108298455915,249.9265919553464,4211.0,4553.6740615283
3457,430.3681328248402,292.9890462763631,4211.0,4699.913331955969
3458,205.8529427709678,872.5153922654785,4211.0,4251.773405678052
3459,790.0571245798662,150.91409363613144,4211.0,4521.633559358486
3460,236.23013880905418,804.8679803572772,4211.0,4214.340675480258
3461,195.8532162589093,872.589349577726,4211.0,4261.551241675416
3462,188.213468872613,879.0418111137275,4211.0,4270.581520479741
3463,485.816191867875,460.83353609915486,4211.0,4678.69316227282
3464,532.7276607228123,851.1134533102119,4211.0,3909.0923514184497
3465,658.3417925737607,921.6519596282388,4211.0,3794.6219423964376
3466,227.81963499326082,799.4584123925943,4211.0,4224.319722240719
3467,261.24151586199696,867.8099093785612,4211.0,4218.329768419759
3468,912.2464006273949,425.83922329255387,4484.0,4165.467107488447
3469,919.2852858599285,432.9423278731735,4211.0,4175.391759318305
3470,178.95986130026287,882.8326879116391,4211.0,4280.581520479741
3471,223.0073147099593,790.6924798414663,4211.0,4233.725924821687
3472,789.4015908960346,751.820542401433,4211.0,3804.4671861950305
3473,910.5065543225694,399.9642486121991,4211.0,4169.309566528038
3474,733.7028430630548,724.0718204547958,4211.0,3893.5335536699126
3475,458.3166655319176,357.44878961154166,4211.0,4621.313381562516
3476,468.06704115473514,458.415936415111,4211.0,4674.183880757097
3477,464.1730974417495,911.7222442626395,4211.0,4033.484868089403
3478,213.44393184205867,787.7698597631897,4211.0,4242.847622922173
3479,556.6942500385761,849.9789841427987,4211.0,3884.091731777691
3480,830.3670339067555,325.27692781620647,4211.0,4244.965869505972
3481,665.5647315753749,928.5678219879856,4211.0,3799.840828906149
3482,458.37477109437384,460.8776230476912,4211.0,4684.183880757097
3483,871.1699877726194,403.58771811180884,4211.0,4160.641069423084
3484,879.3942348914235,892.8792576896534,4211.0,3719.9684771616835
3485,214.55729359610612,777.8320317507604,4211.0,4249.11403652905
3486,568.8343209492523,392.35348280853844,4211.0,4546.445500740895
3487,208.80032466825483,769.6553998791549,4211.0,4259.11403652905
3488,780.3971235229351,148.32867692308696,4211.0,4531.633559358486
3489,921.0357976054577,783.0664660180112,4211.0,3817.2743808862424
3490,469.03058700967966,884.0615454489955,4211.0,4008.058845304942
3491,448.64956657923614,463.2057976843423,4211.0,4694.1834079982245
3492,828.5237369332149,370.39632600609445,4211.0,4205.828913990029
3493,714.6038426366016,867.3075131322546,4211.0,3747.0346197582253
3494,487.44407715563625,470.7001459267446,4211.0,4687.747952220761
3495,203.0464201299276,761.4766113035884,4211.0,4269.1140361780035
3496,337.28243451169175,792.1313813107051,4211.0,4150.792862223607
3497,718.3350789292934,339.14228416801393,4211.0,4347.342289541361
3498,575.8003203803146,240.4559727056158,4211.0,4563.514345543586
3499,776.5430410762633,139.1012152735185,4211.0,4539.582780738598
3500,858.0070559639965,154.3717037884049,4211.0,4558.794857242613
3501,771.6401377846836,721.0531234686844,4211.0,3840.0572572972615
3502,445.44099451240083,472.6770734849895,4211.0,4701.691296537121
3503,212.9758036345571,850.0144813747618,4211.0,4242.117533601443
3504,735.5429375233753,731.2603942821314,4211.0,3899.2780197692473
3505,432.7844141234954,283.2853570456752,4211.0,4709.539886786441
3506,473.48160172717536,908.3774658958605,4211.0,4039.1783768768773
3507,708.4128882711271,667.2888264326003,4211.0,3923.7922533576652
3508,204.7641849433969,751.6252518011843,4211.0,4277.590417765432
3509,206.19545455307463,741.7282084394316,4211.0,4287.590417765432
3510,568.5451539936296,233.57392644730595,4211.0,4573.0890052638915
3511,573.2904791685738,224.7715467131636,4211.0,4579.39831613097
3512,570.9833408094541,215.04133024116882,4211.0,4589.39831613097
3513,572.5245551689018,205.16081111015995,4211.0,4599.02400313714
3514,444.0652178113629,482.58198330128164,4211.0,4711.691296537121
3515,926.2698005340297,791.5873353013473,4211.0,3825.8915331695375
3516,207.1032841930541,841.9204394049442,4211.0,4252.117533601443
3517,443.36852062777643,492.5576844312465,4211.0,4721.679639129715
3518,409.84312428382566,836.2485577871271,4211.0,4051.3139444047006
3519,478.82154317957,916.8323476386761,4211.0,4048.9990589818617
3520,524.096383962094,341.82587785831817,4211.0,4559.835821748643
3521,594.1494943841886,912.3309590409291,4211.0,3862.6681497190743
3522,666.3546668548313,935.438563593205,4211.0,3810.5679952977375
3523,443.6905704031712,502.5524972830296,4211.0,4731.665324407725
3524,569.233053606914,195.71803516939804,4211.0,4608.800719016233
3525,199.65063887098952,734.1674288706614,4211.0,4295.781732586195
3526,817.7759628842108,414.8709250274793,4211.0,4189.366073543513
3527,863.1140309279388,145.77409908025115,4211.0,4567.8604458737655
3528,724.4175620386123,331.797880803374,4211.0,4339.8446734408
3529,292.14092397587814,849.6985034981499,4211.0,4156.8206527701395
3530,864.7154509702387,161.78772943832175,4211.0,4564.976072844003
3531,601.3968420903333,286.4236919381249,4211.0,4518.306532423932
3532,214.86417978999089,736.7429097756752,4211.0,4295.576356719666
3533,668.3407872282309,303.64522392216395,4211.0,4408.565529770554
3534,820.8781072235413,772.7632372427516,4211.0,3757.0519483965877
3535,224.01031880242778,774.5700822648474,4211.0,4249.879491636111
3536,200.72745977436944,724.2255750826577,4211.0,4305.781732586195
3537,199.58439245471297,714.2911200345569,4211.0,4315.658151819444
3538,189.65099045859998,734.0835740640306,4211.0,4305.781732586195
3539,818.7687508015698,191.27530673887338,4211.0,4507.202436130801
3540,726.8164386856306,736.1438580154708,4211.0,3907.4316346926926
3541,195.02977898309246,705.3885644394408,4211.0,4325.461583611342
3542,185.69920729178455,701.7912832559128,4211.0,4334.340878775152
3543,802.8772074201862,934.3940598521668,4211.0,3661.8577405305828
3544,804.9421006430823,159.4539451530772,4211.0,4517.180517234051
3545,824.9953094386533,875.1118516448497,4211.0,3655.1859093718344
3546,531.96986661229,886.4817543141836,4211.0,3928.3322275843548
3547,633.6396121201985,863.8947658452498,4211.0,3807.0235773479358
3548,776.4986266912055,129.10131390588492,4211.0,4549.582780738598
3549,270.3859849747725,871.8569681433303,4211.0,4226.994930074539
3550,279.1871381332157,876.6045678612536,4211.0,4236.994930074539
3551,474.0004431313427,346.3551000354378,4211.0,4609.441319740719
3552,560.9836671915183,190.06581226424962,4211.0,4617.549342655778
3553,772.2481049253436,120.04962540495127,4211.0,4559.112490236195
3554,758.8118915691415,681.6485074976861,4211.0,3876.1151644480497
3555,179.90292924383482,736.3141126880384,4211.0,4315.645777665942
3556,433.3772371536342,492.9751224977093,4211.0,4726.599357205642
3557,770.4557170523362,110.21156941239379,4211.0,4569.112490236195
3558,849.714955023724,657.5260883242343,4211.0,3898.987429905199
3559,872.4646672294317,142.2292999664505,4211.0,4577.675018631697
3560,784.2366311431059,558.8983248959235,4211.0,4037.6264833182736
3561,615.7250300352447,370.8682103607186,4211.0,4495.87946426129
3562,556.308294317903,181.22607875623802,4211.0,4626.894921854328
3563,439.79125905865175,458.5657127852528,4211.0,4702.910648995194
3564,827.2323891440802,352.64923361436496,4211.0,4221.2028356429855
3565,182.11493560318544,692.4557063341416,4211.0,4343.738673048649
3566,191.7938375343877,888.3788856151857,4211.0,4277.854247653067
3567,191.9413742324228,690.6006850766269,4211.0,4340.568523074817
3568,624.0235455157226,365.2883679955376,4211.0,4499.010351700937
3569,662.5533567292363,297.77802025212964,4211.0,4415.561433099175
3570,174.48322123021424,744.718085858337,4211.0,4324.306150646388
3571,729.3652245439857,293.72384311593356,4211.0,4357.098957275336
3572,164.55989213462894,745.9540226126695,4211.0,4333.7658397819905
3573,897.9982170833565,501.74695816311277,4211.0,4059.4947021168155
3574,855.5713863236148,446.6385928149986,4211.0,4139.629870952359
3575,843.7643967908148,537.4194204546745,4211.0,4013.792729795203
3576,762.9373309171751,103.6180976468808,4211.0,4577.998612577624
3577,244.28325334878863,806.2529396749756,4211.0,4207.161353043732
3578,493.0636360302666,478.97181794965286,4211.0,4697.747952220761
3579,917.7096323895499,599.5994806193091,4211.0,4037.4344370601243
3580,201.61460730332203,836.4650677498545,4211.0,4259.799823941094
3581,192.35210641319094,680.609123683347,4211.0,4350.568523074817
3582,811.7088535771449,585.7297460256206,4211.0,4010.6332525249722
3583,759.4924818413998,94.23017908922758,4211.0,4587.998612577624
3584,750.0451206898805,97.50849683965455,4211.0,4592.265227683122
3585,721.2154689295987,859.8050870072102,4211.0,3757.0346197582253
3586,562.3887374775372,173.28704789709295,4211.0,4634.386835230303
3587,866.3790871327119,371.37374581657906,4211.0,4196.8950525484
3588,835.6373441988738,776.8999786039711,4211.0,3749.818687562084
3589,546.3518262829014,180.29401423701714,4211.0,4635.144194319265
3590,526.689411379272,336.7229350557666,4211.0,4565.559790339782
3591,717.7973444140518,209.19598978111742,4211.0,4457.814867060341
3592,344.5883224595033,785.3032042996705,4211.0,4160.529889614082
3593,856.2288599064804,665.1135149748453,4211.0,3901.847411314581
3594,873.7186295096151,364.5817565867847,4211.0,4206.875529501134
3595,740.1726158577422,95.91675303507857,4211.0,4602.265227683122
3596,861.1875235897473,622.7173550403454,4211.0,3936.8767821729657
3597,437.06491303626257,274.247805991446,4211.0,4719.539886786441
3598,352.9040157265069,779.7489945908901,4211.0,4170.529889614082
3599,433.56906008624077,264.8787605677209,4211.0,4727.963199821535
3600,445.9372007243184,512.2968624342388,4211.0,4741.585248029524
3601,200.3749950785803,674.6397637961592,4211.0,4358.620585801775
3602,199.70856379993282,664.6619950400274,4211.0,4368.130652138502
3603,412.7242003769983,826.6725773910867,4211.0,4060.58520150419
3604,202.53076535588804,655.0684983689713,4211.0,4378.130652138502
3605,168.98143466473374,882.1761805778167,4211.0,4290.067295078418
3606,881.8947381343331,358.82404456230734,4211.0,4216.850764201347
3607,823.0640419536118,782.2262554638515,4211.0,3747.7378915904374
3608,733.5259088037608,906.5072910473245,4211.0,3701.486670616279
3609,164.67510520101553,891.2014521277432,4211.0,4297.137198397595
3610,161.76278386627877,875.2558423888287,4211.0,4299.373754523275
3611,876.4195211010361,133.0445772785162,4211.0,4586.274483835256
3612,762.4464123793289,672.3323785548089,4211.0,3886.0419773025455
3613,220.41504946666282,878.150270113284,4211.0,4251.773405678052
3614,717.2412206260352,327.32924229953454,4211.0,4346.402740718344
3615,883.6137423075895,126.09884612685347,4211.0,4596.274483835256
3616,933.5311398817456,798.4628680717814,4211.0,3835.8915331695375
3617,734.7072261760521,87.5424163074759,4211.0,4610.556585459165
3618,194.54887996355183,649.0444212127912,4211.0,4384.578477208723
3619,443.3276755105102,262.69485924183385,4211.0,4732.681148994015
3620,186.26063936112035,643.449328030707,4211.0,4394.578477208723
3621,181.7683396193801,634.5151664567057,4211.0,4403.928967002426
3622,713.9685907708009,199.9579896978043,4211.0,4467.814867060341
3623,435.5689820373512,449.5008147298196,4211.0,4712.910648995194
3624,424.54385592717455,497.66248594724357,4211.0,4736.599357205642
3625,463.0432875103465,847.8807489579779,4211.0,3979.183061885408
3626,649.2329590494452,925.778598917819,4211.0,3802.0838530069855
3627,536.625163835234,182.61609038330047,4211.0,4645.144194319265
3628,927.407974240142,602.0371363269625,4211.0,4047.4344370601243
3629,154.9841235251657,893.6682058970406,4211.0,4307.137198397595
3630,871.8181745573172,168.82699911958548,4211.0,4574.976072844003
3631,661.2830525832784,944.0570744089191,4211.0,3815.9109787359034
3632,716.2680571726585,348.9263232653192,4211.0,4358.813014715997
3633,565.5217157929935,163.79049868830765,4211.0,4644.386835230303
3634,733.1620850906562,731.1882731228908,4211.0,3900.6705220572567
3635,225.2724512808423,886.891302524596,4211.0,4261.772465722242
3636,621.0153416467449,379.35423434449484,4211.0,4505.853680117554
3637,212.52043361693066,654.6140448132392,4211.0,4384.4127070446775
3638,715.0063990223006,223.04609825282307,4211.0,4451.233251768013
3639,185.8884451186641,625.403375706542,4211.0,4412.628267341579
3640,182.06644992196652,616.162577433859,4211.0,4422.283977043122
3641,447.36354629965626,522.1946166390933,4211.0,4751.585248029524
3642,886.8818761505817,116.6479572171112,4211.0,4605.724677217863
3643,776.7295263914876,102.42444437320398,4211.0,4577.29847782992
3644,499.73569072380457,486.42055516923836,4211.0,4707.703278097846
3645,573.600436668176,278.1926634290813,4211.0,4532.389155517809
3646,798.787464547499,769.3777231933107,4211.0,3808.194701690818
3647,498.01953387178224,398.0963665601399,4211.0,4606.945608972285
3648,783.7986197664657,95.35140267561435,4211.0,4587.29847782992
3649,862.455178952495,514.3576113072396,4211.0,4035.856803670746
3650,507.9253441742843,399.46564456363075,4211.0,4607.357989932767
3651,530.3099486892423,174.8625068466487,4211.0,4652.080637548632
3652,704.5123970067351,203.21074230082277,4211.0,4471.134669646874
3653,155.1650399415622,749.3799169879281,4211.0,4343.7658397819905
3654,529.4221253616968,841.6755808817238,4211.0,3919.0923514184497
3655,286.73173349622857,883.1680334708537,4211.0,4246.872648594786
3656,836.0546210279032,870.9800154876633,4211.0,3666.9918588405535
3657,842.2041631735071,629.9171892007821,4211.0,3914.5825122442016
3658,180.3697741108844,606.3075639284351,4211.0,4432.283977043122
3659,221.3725377747188,649.9621363898424,4211.0,4394.4127070446775
3660,917.8747413404576,393.2033448213274,4211.0,4179.309566528038
3661,172.46936698332178,600.1770201337332,4211.0,4440.929138429574
3662,884.3253377518877,112.83465813281701,4211.0,4609.55774590515
3663,360.6181812497301,773.3856896099613,4211.0,4180.504461679938
3664,713.2101945486714,658.5146682120395,4211.0,3933.7922533576652
3665,742.3467017539276,294.5730851058721,4211.0,4361.519163022916
3666,294.7053620758354,889.2030353162949,4211.0,4256.872648594786
3667,710.8010013699021,357.29957238675036,4211.0,4367.000606868365
3668,837.5570365503423,747.5870075196021,4211.0,3786.6610443918185
3669,520.3185636515909,175.27750688206362,4211.0,4662.080637548632
3670,146.06370094314673,753.5230593262894,4211.0,4353.7508192757
3671,432.0115594182381,457.05919793378314,4211.0,4710.834872205878
3672,676.8464342211305,298.38651978215216,4211.0,4412.625755862321
3673,513.3434681992676,168.1117519720086,4211.0,4670.340816945181
3674,866.0822072525502,666.8198402889923,4211.0,3917.8092462655945
3675,563.2236709643411,154.05813053017144,4211.0,4653.633870769089
3676,568.5837096719627,145.6159752927455,4211.0,4662.817491951394
3677,292.3959886165263,898.9327215509809,4211.0,4263.624041860169
3678,706.2929591232313,651.2930441516888,4211.0,3939.9279017911936
3679,571.8560240943286,136.16653306999098,4211.0,4672.817491951394
3680,162.57146741497064,598.7516836349251,4211.0,4450.929138429574
3681,478.5335516730337,432.2102212783103,4211.0,4646.131386888587
3682,220.49659049429775,806.2681861969293,4211.0,4230.136406516401
3683,157.2520141687445,590.2838966063554,4211.0,4459.079667893237
3684,415.93705112914313,817.2027521527605,4211.0,4070.58520150419
3685,725.8421314405757,92.1695207293609,4211.0,4617.077537887262
3686,581.5200224518964,138.73696800301838,4211.0,4677.469076494794
3687,506.4887379044454,160.83077177802053,4211.0,4680.340816945181
3688,927.1885792478469,389.5629570075253,4211.0,4188.968580304243
3689,481.4447503652163,926.4821551010648,4211.0,4058.9569386913413
3690,145.60786892823273,890.1917350236557,4211.0,4316.23115104529
3691,453.87427241416856,529.7847711475212,4211.0,4760.790040612989
3692,674.4236429568552,288.68445389442746,4211.0,4421.5383373964105
3693,145.92450327387473,763.5220904797997,4211.0,4358.506346901737
3694,153.42704423700883,903.5462372844372,4211.0,4313.837874911286
3695,887.7587884596845,887.3989070071065,4211.0,3727.4519238984767
3696,362.0049062208795,763.4823066599594,4211.0,4189.169399908959
3697,578.0434368286129,190.9875861963293,4211.0,4614.233814419071
3698,734.0415401513588,77.56459780258577,4211.0,4620.556585459165
3699,812.7114081718446,840.6614541301052,4211.0,3685.024349253871
3700,740.764955697163,902.130671737312,4211.0,3693.027439178988
3701,453.04441003544093,539.7502780805563,4211.0,4770.037171003345
3702,240.50371957455653,844.9609176509109,4211.0,4207.807978736536
3703,784.6854578629436,693.6188747503821,4211.0,3856.8776023154937
3704,420.47568910018407,808.2920414421703,4211.0,4080.533376337871
3705,331.0330873827927,784.3246111422859,4211.0,4157.904082851478
3706,822.6471598705702,632.915184903887,4211.0,3910.3015501897057
3707,622.7958750622809,389.1944427140447,4211.0,4515.52246916544
3708,278.8714073642881,827.5698880609891,4211.0,4165.043151364492
3709,489.3011386572945,344.5350496360573,4211.0,4601.271607350211
3710,505.8698170203292,494.3181810516339,4211.0,4717.703278097846
3711,827.3367567144654,787.5839153459982,4484.0,3740.8851103418947
3712,495.3061165457748,457.68054868912793,4211.0,4687.303992130884
3713,413.59957193367944,801.0312554852301,4211.0,4086.6581531077377
3714,722.7130125273342,101.66734231258692,4211.0,4620.647475246839
3715,897.3864998512527,884.6957286258912,4211.0,3737.4519238984767
3716,568.6073747693927,257.1941166454007,4211.0,4553.921939999957
3717,707.2478072929964,229.35515954417002,4211.0,4461.233251768013
3718,713.1981708905682,104.74431950250315,4211.0,4630.647475246839
3719,155.14138734454113,580.5091713207551,4211.0,4469.079667893237
3720,360.61635061361613,753.5791802179948,4211.0,4199.169399908959
3721,778.6912729726752,571.075081901953,4211.0,4041.6295615233093
3722,860.2893512976268,811.2142243760932,4211.0,3765.5072577218452
3723,790.8019998379559,218.56056401521477,4211.0,4471.156990454713
3724,814.9686628319658,424.46879283323,4211.0,4196.845707729844
3725,503.2144696472381,151.38200638883637,4211.0,4689.897938383284
3726,453.9248339763056,380.85325891149137,4211.0,4630.298410034599
3727,153.11974884324562,570.7156541910371,4211.0,4479.079461090792
3728,494.0918346354244,349.44575003576983,4211.0,4595.345481945439
3729,943.219894364674,800.9383552096058,4211.0,3845.2499229319196
3730,809.9651350618477,408.6266501512908,4211.0,4197.171460162552
3731,728.9372205783756,68.96541634753667,4211.0,4630.009037543898
3732,417.3950662073799,504.6549680203102,4211.0,4746.394522766635
3733,854.7472196890353,507.9867900106683,4211.0,4045.856803670746
3734,163.148548365327,899.9975484812999,4211.0,4306.064778519534
3735,458.95049651082513,547.8198593922034,4211.0,4779.525900856729
3736,407.78409485121676,501.89286201383396,4211.0,4753.884775134868
3737,299.9236132959391,905.5156439024822,4211.0,4273.624041860169
3738,895.8264568118424,874.818164871848,4211.0,3742.397235715708
3739,147.89914825920087,593.8228087666239,4211.0,4466.407211852198
3740,188.96893391798773,601.2032078856126,4211.0,4438.759019458737
3741,784.8076029734874,85.40243524738602,4211.0,4596.140030736835
3742,470.9439620279243,425.6988367082785,4211.0,4647.72586561649
3743,584.3550005210919,857.6672107530985,4211.0,3854.3527433623694
3744,481.3753646213724,936.481914379095,4211.0,4068.8138887071655
3745,571.770748371418,126.16689667404727,4211.0,4682.525964109025
3746,466.52261961090903,838.5055557261562,4211.0,3985.2941041388103
3747,825.6175175273701,931.7689292352198,4211.0,3661.490842272496
3748,773.7527050556158,170.68925235980038,4211.0,4498.014597391955
3749,150.16498485725856,561.1621537965683,4211.0,4489.056446131897
3750,781.6571714384597,129.02216069318527,4211.0,4550.88506681686
3751,144.78214569021458,552.7345181553142,4211.0,4498.89957409432
3752,201.66464974649276,826.4651929629443,4211.0,4268.501775641473
3753,805.8005212209752,585.6569525760399,4211.0,4015.556750719019
3754,763.7260418538431,177.83877754509294,4211.0,4499.298682057381
3755,884.9407538741367,901.2000825991441,4211.0,3729.220425625616
3756,495.9449508911205,144.5151223025528,4211.0,4699.766878367628
3757,480.8388989133962,946.4675142381002,4211.0,4078.8138887071655
3758,563.6412429441497,279.0951380089521,4211.0,4542.389155517809
3759,516.2390099859135,358.0608799217431,4211.0,4561.629590029309
3760,141.48346643855766,543.2942472272799,4211.0,4508.89957409432
3761,297.1024276706821,915.1094393801774,4211.0,4280.47149770062
3762,668.823479677641,950.6253283043317,4211.0,3825.9541208381456
3763,860.7374074828534,869.7876176525865,4211.0,3691.7239279501564
3764,854.4545378929445,674.9548452402252,4211.0,3901.0983529097084
3765,587.3390424746352,194.674280606453,4211.0,4617.174384844888
3766,155.1995018573091,767.260325528227,4211.0,4355.094957450796
3767,139.70985172872497,745.8011036050752,4211.0,4359.629973793134
3768,904.0937209792197,869.1921233516672,4211.0,3752.397235715708
3769,131.86422748552366,540.5610728888167,4211.0,4516.649655232149
3770,580.1011596853377,120.63478610565491,4211.0,4690.402071124018
3771,122.2331135941658,543.2521033999209,4211.0,4526.649655232149
3772,364.0691324688414,744.1941763575679,4211.0,4208.567673042535
3773,419.95173518521733,793.3079128134453,4211.0,4095.5266627843835
3774,452.9609985223358,265.3779708216664,4211.0,4737.743169724406
3775,544.5138068112157,176.99139017758537,4211.0,4638.923829388453
3776,813.6828440141213,879.2393862515494,4211.0,3643.6872992973563
3777,295.6149398975544,924.9981895602959,4211.0,4290.47149770062
3778,775.2922707596585,580.479696936919,4211.0,4049.6268527330576
3779,231.37248299281197,649.9952367695361,4211.0,4403.822322018067
3780,949.3576871843982,793.0435784995182,4211.0,3852.6202001514325
3781,949.7506961704756,808.5112428869279,4211.0,3854.971466152359
3782,424.5365431396814,784.4208696594665,4211.0,4105.526662784383
3783,896.5792822418774,114.20658155972043,4211.0,4613.867982132136
3784,129.47801584142834,530.8499455603556,4211.0,4526.190944428031
3785,465.6106020211381,555.2792825998984,4211.0,4789.525900856729
3786,466.39481867245524,546.7044253532106,4211.0,4785.090196448917
3787,802.4379816462529,402.04318894474454,4211.0,4207.171460162552
3788,610.2150935180804,887.2501379557153,4211.0,3823.7457551114476
3789,124.47318272141702,522.192483724411,4211.0,4536.190944428031
3790,582.5659658360412,110.94330888907672,4211.0,4700.402071124018
3791,168.41133294091762,908.500671349454,4211.0,4314.835288221224
3792,486.64096336066956,140.8496324262589,4211.0,4709.534944568508
3793,398.42901433323067,498.3598083060626,4211.0,4763.884775134868
3794,661.3205899698605,311.14059614815346,4211.0,4406.315812752838
3795,557.2426707927004,393.59321855077536,4211.0,4545.081930086787
3796,124.04955812813716,512.2014606434664,4211.0,4545.613460815987
3797,462.84088849747457,564.8880643643488,4211.0,4797.031864719966
3798,675.2364837251455,958.2982273057972,4211.0,3835.9541208381456
3799,487.1701650976641,353.5942462704597,4211.0,4594.646911960637
3800,171.33139178068484,918.0648365703344,4211.0,4324.835288221224
3801,868.9825648274955,437.84460397422987,4211.0,4126.144147532433
3802,799.451117763929,943.7888408324392,4211.0,3671.8225464053003
3803,388.8200523113495,495.59072021392,4211.0,4773.868566084538
3804,477.6296846460977,145.18516652580232,4211.0,4718.094396936359
3805,443.3177249439818,252.6948641925238,4211.0,4741.893458206835
3806,675.9534414886277,278.8021608178087,4211.0,4431.5383373964105
3807,147.91426253478332,911.889452366383,4211.0,4323.837874911286
3808,438.64064300841335,266.0384794840811,4211.0,4727.753897942063
3809,130.0172347764745,748.2614240348054,4211.0,4369.629973793134
3810,880.884082194104,173.04710797141018,4211.0,4584.678819875946
3811,838.0586820988718,831.4971388639499,4211.0,3701.1308476882605
3812,355.01286431159144,739.9534208748761,4211.0,4213.902368938098
3813,875.6231769842519,369.08860362996364,4211.0,4205.99696343574
3814,119.70390577061607,515.3581645586788,4211.0,4544.508381647256
3815,930.1044519539774,379.9975147092496,4211.0,4197.308449011111
3816,493.09392703917626,493.8963143385504,4211.0,4712.672479349198
3817,883.2537481425251,182.762285957062,4211.0,4593.0028463341605
3818,460.91527358801255,375.1603695060417,4211.0,4621.283132127202
3819,700.9586733424123,866.0511707550976,4211.0,3747.69688066542
3820,883.9100923084434,911.1468276314149,4211.0,3738.78594457332
3821,883.3435904510515,102.88296620444117,4211.0,4619.55774590515
3822,122.02967120917121,502.4075821045733,4211.0,4555.613460815987
3823,121.470525468099,492.4232265399792,4211.0,4565.559135878864
3824,126.50245363561152,483.7814848800478,4211.0,4574.769067839827
3825,179.28034388968203,924.1323039471621,4211.0,4333.874283380478
3826,241.37021515816357,649.7822777361663,4211.0,4413.822322018067
3827,891.9126407198564,865.6158801773761,4211.0,3752.397235715708
3828,936.0970488506483,606.9868820187183,4211.0,4057.250359535494
3829,115.36234569194163,526.3146977681428,4211.0,4541.017293145968
3830,138.8059506890244,597.9837891739002,4211.0,4476.407211852198
3831,891.6432418321706,188.20438074045174,4211.0,4603.0028463341605
3832,138.62106060364806,915.5822017306297,4211.0,4332.918797098156
3833,553.6835166981551,280.01366291870283,4211.0,4552.389149023643
3834,878.191225734618,482.5046141204806,4211.0,4082.193509865371
3835,196.03687861294816,824.7989209968489,4211.0,4272.730795962024
3836,345.03004232156263,739.367532561802,4211.0,4223.902368938098
3837,682.9709813969304,951.9596513012712,4211.0,3840.1644066465824
3838,351.00754956779565,847.5411049073642,4211.0,4089.896831303201
3839,591.2707677507477,136.51819218808598,4211.0,4687.469076494794
3840,379.0476097087663,497.7118910177961,4211.0,4783.277006621462
3841,904.5749338145979,108.20078802949872,4211.0,4623.867982132136
3842,703.5672526749687,201.1567622631528,4211.0,4474.158816705036
3843,779.7160855281859,549.9784220184574,4211.0,4047.6264833182736
3844,127.69903717891161,473.8533336007862,4211.0,4584.769067839827
3845,121.03496989678995,466.3974495311835,4211.0,4592.992625764799
3846,124.16241370370795,456.8990762370573,4211.0,4602.088263790012
3847,531.4838716309488,191.19321778530139,4211.0,4653.57918044672
3848,467.9285146149449,142.7587906219774,4211.0,4728.094396936359
3849,178.6593975606413,934.1130066106248,4211.0,4342.477380794191
3850,369.0568636859182,497.2817818375354,4211.0,4793.277006621462
3851,179.18974247147088,944.0989334216703,4211.0,4352.477380794191
3852,847.6003473071441,604.6775017427427,4484.0,3939.157773752652
3853,909.9461698683939,99.7657525669531,4211.0,4633.545665603984
3854,790.853329589995,775.4645534419798,4211.0,3818.194701690818
3855,495.5740846454487,361.8046464635688,4211.0,4582.898016902095
3856,378.0733208789371,507.6643159120654,4211.0,4790.032227475531
3857,563.0628767319562,121.25029505192477,4211.0,4690.132618204125
3858,870.0611158705728,813.3385165242962,4211.0,3771.513940707587
3859,558.721404382568,235.44313579330432,4211.0,4581.31372490264
3860,515.8488585967366,493.6710881554188,4211.0,4725.372585030632
3861,619.8198529234278,885.7724679224123,4211.0,3814.0279924079273
3862,663.4973800530842,294.965876011864,4211.0,4417.939489078378
3863,430.2435732064461,859.9320073568106,4211.0,4008.479486019627
3864,525.7881690879983,494.7711367717511,4211.0,4735.372585030632
3865,901.5460197400712,186.81334166594817,4211.0,4611.738327447676
3866,591.2712058606295,287.9925331244865,4211.0,4513.783984856098
3867,863.4461515623037,174.29593237671753,4211.0,4577.548513407994
3868,788.9703319381254,76.31003800755072,4211.0,4606.140030736835
3869,527.7478647481821,504.577236552982,4211.0,4741.513539781259
3870,907.0563680169048,195.15816412469445,4211.0,4619.912002497065
3871,945.1281049983338,817.3786918354833,4211.0,3861.800630958907
3872,105.37698774834908,526.8556476164034,4211.0,4551.017293145968
3873,174.1935549071513,686.3522869754134,4211.0,4353.595557244171
3874,812.881755650775,630.7618432161829,4211.0,3914.5579991747263
3875,492.1310265007447,334.9438174527822,4211.0,4609.979374701044
3876,283.1451245029096,902.7302882918557,4211.0,4266.760976270908
3877,129.8588470540417,602.4502571906758,4211.0,4486.40434499379
3878,120.63960563110128,751.7341854161626,4211.0,4379.601847666183
3879,727.9042856314235,736.1779001687937,4211.0,3906.9566842410422
3880,370.20145758440157,736.2951518179763,4211.0,4218.567673042535
3881,722.3983397935182,61.399503442842175,4211.0,4640.009037543898
3882,558.0252358950145,122.77129657044628,4211.0,4692.071661969679
3883,187.98879893920054,919.2167357551302,4211.0,4341.532476157416
3884,193.04679675883165,592.0724338411374,4211.0,4448.759019458737
3885,458.2633023869926,140.1929237921045,4211.0,4738.093878162579
3886,935.0513251508925,395.74172928558664,4211.0,4196.672700665782
3887,170.66871909951715,949.3326854882682,4211.0,4359.667190781729
3888,449.70145983236966,135.02621767796876,4211.0,4747.893846685819
3889,716.7441357972489,114.09451377217421,4211.0,4634.433775689849
3890,364.1240044157512,733.500051512973,4211.0,4219.26193866119
3891,716.1030589116664,659.1281734565767,4211.0,3935.005414440772
3892,171.87998448061518,636.0052780799277,4211.0,4410.771596564236
3893,119.81134629486118,447.8952874565676,4211.0,4611.535205309042
3894,234.25704794774944,837.152006485656,4211.0,4217.807978736536
3895,560.7113884182821,199.9941052485945,4211.0,4607.617316814422
3896,120.32236669353799,437.90835308449243,4211.0,4621.4633386775495
3897,323.81071588946816,797.4506730119779,4211.0,4146.340180071862
3898,627.0644197701478,398.23764602243835,4211.0,4525.52246916544
3899,517.6308709604785,374.51040328116056,4211.0,4578.137893870847
3900,590.5113925169237,849.7869291849273,4211.0,3856.1146169687163
3901,111.22244271023018,755.0982666461229,4211.0,4389.601847666183
3902,299.48793000875486,831.5023251904403,4211.0,4143.196592772804
3903,101.25783605544333,754.2576631632741,4211.0,4399.147203427183
3904,612.6460714420816,336.4514247293938,4211.0,4458.644342833659
3905,439.73276007554426,135.81680300433737,4211.0,4757.13413634112
3906,304.192515469094,930.1387340173089,4211.0,4297.08923046652
3907,95.40061968993786,746.1525403111727,4211.0,4407.777548570007
3908,888.695106298537,753.6723507935161,4211.0,3803.788597336154
3909,116.74461987475641,428.5702736405865,4211.0,4631.102038724892
3910,790.7661630947321,785.4641735348685,4211.0,3826.170106041974
3911,912.8971619852955,873.9354793843241,4211.0,3756.329519179049
3912,117.31540200785975,418.5865765419897,4211.0,4641.017695874331
3913,775.1589626940612,180.1633424992951,4211.0,4488.994930662027
3914,448.05360077538023,361.1593128909619,4211.0,4632.226606622231
3915,359.0969158198988,496.38766858622074,4211.0,4803.271599682977
3916,476.3018868409695,836.4160743447923,4211.0,3995.2941041388103
3917,116.17930769521467,408.6513216528197,4211.0,4651.017695874331
3918,353.2070027638021,488.3062748826804,4211.0,4811.491775803284
3919,757.8159833719615,169.77210482700534,4211.0,4508.79029409508
3920,432.5822119030472,128.8261191441704,4211.0,4766.101259228364
3921,636.0485975415894,854.1892628062761,4211.0,3813.2747368164964
3922,716.7535312087559,365.3349559194484,4211.0,4375.228827538331
3923,625.1438772977098,408.05148913365434,4211.0,4534.525135140742
3924,944.9195048387483,397.3600709207772,4211.0,4206.672700665782
3925,343.3924124988265,729.502535422234,4211.0,4229.531057529181
3926,432.0971360221088,777.8758383175868,4211.0,4115.16488278352
3927,85.45372685777777,745.1233061368848,4211.0,4417.401143983054
3928,462.35307522724946,574.8761591883576,4211.0,4807.031864719966
3929,462.8031462227087,263.6081887322428,4211.0,4747.743169724406
3930,794.2481851991029,396.30496324734906,4211.0,4217.142601370475
3931,133.12941378540668,452.47268837167366,4211.0,4612.088263790012
3932,923.3067609173232,797.8030727620317,4211.0,3825.719842163156
3933,310.10523857893486,938.2034538156871,4211.0,4307.08923046652
3934,305.9536033594985,947.3009218703019,4211.0,4314.341538209519
3935,883.9075985951143,744.8928422657186,4211.0,3813.0150185929156
3936,106.19884551803607,408.0265219009733,4211.0,4656.350424992551
3937,954.2054995630448,784.2972241080336,4211.0,3862.6202001514325
3938,318.91454981219067,933.4710088243921,4211.0,4312.183678140723
3939,128.6337759022162,915.0780744723457,4211.0,4342.918797098156
3940,707.1116615770648,116.78067095251342,4211.0,4644.135223459626
3941,953.5130185398785,392.2462150107534,4211.0,4215.462398450326
3942,766.5455116056714,139.32348646969123,4211.0,4548.155078895394
3943,672.3469035980336,921.2192069718709,4211.0,3795.048967675681
3944,744.3213645578687,304.3761819028405,4211.0,4353.381764553556
3945,928.731146408196,370.0922619675006,4211.0,4207.308449011111
3946,125.73493733779449,405.7034508731128,4211.0,4656.408066310812
3947,449.37308879428554,244.73668797931802,4211.0,4751.629577342178
3948,463.8738399174005,418.62682332153474,4211.0,4657.72586561649
3949,120.7599606854552,908.9134143898835,4211.0,4351.9842531609875
3950,665.0214361870101,912.0443129764374,4211.0,3783.308390491513
3951,102.6533312402191,398.6761567473659,4211.0,4666.350424992551
3952,911.9504884800267,203.8786907654686,4211.0,4629.912002497065
3953,780.9419699371587,776.7930675864766,4211.0,3827.519530547937
3954,110.10209293308753,445.50146224221146,4211.0,4620.187938509416
3955,808.0635322110742,621.9991539665793,4211.0,3924.5579991747263
3956,422.6118569849568,128.0566889606517,4211.0,4775.931601399162
3957,729.1893372578207,853.7704019380307,4211.0,3766.9341180642227
3958,75.52291786426066,746.2976283815348,4211.0,4427.401143983054
3959,374.50753643813863,727.2697606959584,4211.0,4228.452243013072
3960,373.73964866867976,717.2992868670216,4211.0,4237.557160745182
3961,467.44390731577136,583.4833322809866,4211.0,4816.188371999037
3962,70.37163515864457,737.7264973892549,4211.0,4434.199425730604
3963,95.72203884474743,529.4598675896087,4211.0,4556.649900462624
3964,911.4744591020391,89.88322596601121,4211.0,4643.44185576874
3965,350.7172232582064,501.8448429990022,4211.0,4812.175788015537
3966,471.3753885582393,936.460034325056,4211.0,4073.13262636455
3967,599.3001608964314,142.4788000188402,4211.0,4695.638683808697
3968,828.1515745746426,941.4425301615124,4211.0,3671.441441162569
3969,938.8349952165753,616.6047637864107,4211.0,4065.949095528298
3970,866.2749810994168,357.90402505988493,4211.0,4210.365175611293
3971,830.1738579738767,162.65238973765196,4211.0,4535.204034569655
3972,100.00630973605625,389.03285455587053,4211.0,4676.328084981336
3973,769.1763533736478,894.9950940617516,4211.0,3662.3482100465003
3974,889.5856382176092,122.53696704214423,4211.0,4603.119557679168
3975,292.78677987925283,824.0797523924224,4211.0,4151.197426409168
3976,120.79608630442513,553.1483123997622,4211.0,4533.4109901345555
3977,344.9122976968453,482.7207697262777,4211.0,4821.491775803284
3978,852.3006030035567,684.7201186359001,4211.0,3911.0983529097084
3979,944.0576139287978,827.3212291811534,4211.0,3871.800630958907
3980,720.6960060058342,374.5249990354737,4211.0,4385.228827538331
3981,240.71052470957702,639.804061036172,4211.0,4417.644734467866
3982,66.96586372742574,728.3243316303303,4211.0,4444.199425730604
3983,794.7734401305669,952.6273549586,4211.0,3681.8107877846387
3984,297.56054505998486,952.7375175312799,4211.0,4324.341538209519
3985,890.6638443513385,918.5215705654492,4211.0,3747.4628955783687
3986,413.10682908403004,124.94952874550273,4211.0,4785.931601399162
3987,378.1096204395918,487.755979400525,4211.0,4787.138702274217
3988,785.1293962627492,107.85050981197939,4211.0,4576.853574976702
3989,161.28121797340722,753.8170396138502,4211.0,4340.339985167105
3990,487.5845678387078,953.8496515133129,4211.0,4087.2581967114647
3991,634.1125109310331,412.4745662018528,4211.0,4541.408484562863
3992,696.20054319924,857.2557061544848,4211.0,3757.69688066542
3993,350.9054327218101,793.0552438979864,4211.0,4160.500952954361
3994,141.53513810495804,447.05569670990207,4211.0,4622.055829331094
3995,863.9491113963666,860.3174034009487,4211.0,3697.6255590919936
3996,919.9347305536497,99.28757327321388,4211.0,4641.626606886228
3997,375.69552913159623,517.3775083021233,4211.0,4800.032227475531
3998,91.41923390182383,383.9081956777459,4211.0,4684.90568346993
3999,887.9535317120049,928.1472760147692,4211.0,3756.260630477375
4000,799.8740478719465,222.7674565107474,4211.0,4481.100040826082
4001,712.984026178488,58.02745671157395,4211.0,4649.351823603784
4002,880.1121707245062,934.3531649812053,4211.0,3766.260630477375
4003,611.3947712663829,286.22019208383676,4211.0,4525.284368209762
4004,106.86837956686684,381.7587912046837,4211.0,4683.784985190638
4005,110.83594986646582,372.57955453066006,4211.0,4693.784985190638
4006,136.57227683880862,885.9071025314183,4211.0,4326.23115104529
4007,505.97137715791877,174.86839860166626,4211.0,4676.433655693583
4008,857.9353010122973,456.35517180889514,4211.0,4146.205077864016
4009,383.7094541681744,718.0758036422728,4211.0,4241.460092036464
4010,595.4020194999066,841.0644428585798,4211.0,3866.1146169687163
4011,829.8079010977839,951.3044053609225,4211.0,3681.441441162569
4012,917.7635600279094,212.01553285433798,4211.0,4639.882351548789
4013,151.3730137121742,448.8490743993308,4211.0,4630.688250792925
4014,725.790985455682,912.8453475948274,4211.0,3711.4400452825353
4015,773.7632813611775,541.9432417124999,4211.0,4057.5555049051814
4016,128.38335489543144,880.1676289139796,4211.0,4336.1601898320505
4017,472.5658865616489,592.0720067191522,4211.0,4826.188371999037
4018,477.64767629986915,600.6845216280809,4211.0,4836.188317409848
4019,763.9579050818966,543.9065542249936,4211.0,4064.5139884471882
4020,173.1108051683463,744.3638803633053,4211.0,4325.256393739674
4021,109.46069944645129,362.6745716289964,4211.0,4703.044464912871
4022,406.053184957499,117.86108007627655,4211.0,4795.377425111107
4023,173.96429418050752,590.8584161188963,4211.0,4449.008400536308
4024,952.0052821431615,833.3903782116513,4211.0,3879.226751183733
4025,468.57321535393606,604.8862068305604,4211.0,4839.610188115648
4026,914.5940305531414,102.74492795697287,4211.0,4635.276255822194
4027,487.42774262470897,598.5987837054898,4211.0,4842.42024137593
4028,639.1795730053312,844.692053076811,4211.0,3821.6104538069517
4029,754.5123645901075,547.1901140033397,4211.0,4074.5139884471882
4030,341.8354037429402,851.5250402692378,4211.0,4099.896831303201
4031,500.0711196348094,135.40607561815136,4211.0,4706.180168368466
4032,958.3709947636825,383.5055018242362,4211.0,4225.462398450326
4033,381.55115363069046,714.13714908658,4211.0,4243.354525752236
4034,809.0594789126615,432.5361062279008,4211.0,4206.845707729844
4035,926.8869171311387,207.9211030812248,4211.0,4645.385786720078
4036,495.4459069486527,960.0302135750069,4211.0,4097.258196711465
4037,109.814853761282,352.68084486060377,4211.0,4713.044464912871
4038,896.3593781199855,933.5640782232164,4211.0,3763.5475510469755
4039,948.8097449672116,615.894575492942,4211.0,4072.773234449079
4040,731.2765396534566,333.88851817813537,4211.0,4333.375061371411
4041,416.60942117370206,878.8011993299684,4211.0,4030.6759108407186
4042,648.6733710415774,841.5507477992284,4211.0,3831.138582077508
4043,897.689314019128,749.3015124896136,4211.0,3811.282024087229
4044,640.7771748825453,862.6442572493734,4211.0,3803.5873029611244
4045,384.6799493177379,704.6392210204851,4211.0,4253.354525752236
4046,328.50409331581716,936.3066137672666,4211.0,4322.183678140723
4047,250.12336874078102,654.6178027706492,4211.0,4423.134593577053
4048,396.0846682473014,118.65397010554341,4211.0,4804.080651460821
4049,882.0601114951169,537.6167079001787,4211.0,4021.1663181500944
4050,339.22890485692153,720.4104947208403,4211.0,4239.531057529181
4051,410.0782965059745,492.15958719148836,4211.0,4752.076253021159
4052,277.0487770747776,910.6571128790097,4211.0,4276.760976270908
4053,934.2662924155178,625.5000970975132,4211.0,4075.8538753773582
4054,537.1752608095289,507.9125331668536,4211.0,4751.513539781259
4055,873.4232548663598,101.62322738742417,4211.0,4625.19589127478
4056,774.4174043487285,531.9646584905612,4211.0,4066.4033759973217
4057,291.21819068150637,945.0061178560726,4211.0,4316.82174692801
4058,496.1434436996961,603.5014926272461,4211.0,4852.42024137593
4059,583.6336995439176,182.69608676776545,4211.0,4624.233814419071
4060,890.8942242156829,417.5020695491036,4211.0,4142.936851914834
4061,475.9945426110265,349.81273506941244,4211.0,4605.978600410117
4062,96.57366541495217,410.73869962066607,4211.0,4666.350424992551
4063,410.04940469955307,821.1772150871532,4211.0,4066.3866987113947
4064,86.15763540339057,532.3791460639858,4211.0,4566.649900462624
4065,61.80671796159175,742.888105027155,4211.0,4441.5347560222335
4066,940.983933350119,605.5521578579956,4211.0,4061.4580614889014
4067,158.60954222745735,865.7660021811538,4211.0,4309.373754523275
4068,495.5034532824679,613.4809922272188,4211.0,4859.352377481929
4069,230.93788493739714,637.6837988157832,4211.0,4409.977199966875
4070,110.64051065796278,342.71498861595705,4211.0,4723.038886848732
4071,899.7003461980394,942.9894658704925,4211.0,3773.5475510469755
4072,290.7588178525259,850.5940941602288,4211.0,4158.467558951502
4073,110.80439276106618,909.8550445204957,4211.0,4361.497466185899
4074,347.1389703397689,472.9718247094435,4211.0,4827.983179006608
4075,293.77191271530324,961.9920442591483,4211.0,4333.426156727974
4076,907.6897134233246,790.0395811618558,4211.0,3808.2795447386334
4077,719.4806927661679,214.62897461532026,4211.0,4452.308466972683
4078,807.2836566403587,200.0856510350122,4211.0,4498.956352395944
4079,224.20230858870374,815.5562243861699,4211.0,4230.431270877282
4080,795.7500556256924,68.9591641329531,4211.0,4615.891446761731
4081,247.25881091219605,632.2462870379243,4211.0,4427.180082254713
4082,700.1728735401504,123.9815889897344,4211.0,4653.7304331504365
4083,334.8175518504448,711.4360886317306,4211.0,4249.529175809991
4084,786.7152156604214,402.88176869751237,4211.0,4222.916573253507
4085,231.78198989237708,630.2961789172721,4211.0,4417.412886951942
4086,819.1905543088691,742.2997331102814,4211.0,3787.079395917228
4087,905.3630629961891,742.889525540387,4211.0,3821.282024087229
4088,135.1226229411626,402.2579670156096,4211.0,4666.408066310812
4089,572.1168919450995,396.56222257438213,4211.0,4551.773337479777
4090,108.74863303432271,332.89557931309315,4211.0,4732.85843875519
4091,856.7594149639795,391.80324038464084,4211.0,4172.481525833222
4092,598.8184419014248,340.1476640538158,4211.0,4472.015053453088
4093,113.19224024151153,323.9370998110672,4211.0,4741.989359978349
4094,87.57089483110146,406.3855258572433,4211.0,4675.050516297419
4095,645.6405962956577,832.021724903857,4211.0,3835.8330428106633
4096,884.280697436102,593.8096572248268,4211.0,4009.351509964605
4097,202.3770579592709,588.4743474147743,4211.0,4457.246898709546
4098,463.15963978468847,942.1610405599147,4211.0,4083.13262636455
4099,222.25719749500516,783.1435252525091,4211.0,4241.312056327422
4100,721.6435582274659,921.944734793241,4211.0,3720.96755675183
4101,932.0534763517147,199.35917188433464,4211.0,4655.385786720078
4102,325.2998014054907,714.504056439185,4211.0,4254.660695202822
4103,633.8614459117942,367.08160969619416,4211.0,4509.010351700937
4104,388.96299862155814,111.63386884261521,4211.0,4813.566779930501
4105,553.2490894456141,153.34558332031756,4211.0,4660.502467842983
4106,547.0407207641535,506.27769376076554,4211.0,4760.881189302265
4107,584.3885331381621,235.33321938089426,4211.0,4569.2267531217085
4108,368.64915753659324,724.8214971325209,4211.0,4228.474388742966
4109,486.1504546241699,354.65221961017454,4211.0,4594.728571101756
4110,536.3437579708749,517.877903357133,4211.0,4757.350115096995
4111,152.2929003750345,739.8012524510323,4211.0,4347.489384057865
4112,916.0640508206955,221.87005813233057,4211.0,4648.367643771753
4113,335.57560275276177,486.30212806092186,4211.0,4829.236715105308
4114,472.7877821641257,264.1623052519059,4211.0,4757.607187252485
4115,608.3896592327608,146.6478550669134,4211.0,4705.638683808697
4116,800.4932960376095,401.1411726923101,4211.0,4209.244078241908
4117,106.37322808958304,316.6226570249179,4211.0,4749.303819518446
4118,412.3681590390748,110.10730020133646,4211.0,4800.79219969104
4119,730.4590212048045,376.6891464945611,4211.0,4393.02652681795
4120,501.3111318590672,621.6216844306441,4211.0,4869.352377481929
4121,77.75766228210074,537.8050516622807,4211.0,4576.458002908122
4122,461.63282881158085,523.4756664068965,4211.0,4760.854871775534
4123,144.06844163596898,397.78892596862283,4211.0,4676.376969242995
4124,631.7952260613124,422.2023712385794,4211.0,4550.161244142747
4125,470.1449960373038,410.8375614232674,4211.0,4649.141265861364
4126,864.1617534182121,105.39477758939125,4211.0,4635.19589127478
4127,99.876550110247,764.1618061922092,4211.0,4404.123453224585
4128,929.4209797731324,96.12354486849573,4211.0,4651.514517341721
4129,264.73852418000376,813.6281125680481,4211.0,4184.895392824745
4130,486.7655327747325,910.7583844092886,4211.0,4052.673990869721
4131,64.02274962655937,718.7672358691024,4211.0,4454.193473467095
4132,566.6418629565657,848.9567330807564,4211.0,3874.091731777691
4133,81.42199553143386,383.67319575093177,4211.0,4694.90568346993
4134,445.8397928378513,319.3575241641215,4211.0,4677.198030027339
4135,106.45922659001056,306.62302681885905,4211.0,4759.303819518446
4136,384.3037048558027,694.646301521917,4211.0,4263.038775218137
4137,71.60116851846045,755.4965349507263,4211.0,4434.70713278949
4138,795.6763309410078,386.40746862800836,4211.0,4224.206590631173
4139,418.9999880436983,102.62272646240957,4211.0,4810.79219969104
4140,957.7591434676702,401.29996689036585,4211.0,4220.103229336407
4141,383.89760320413257,103.01170152429415,4211.0,4823.566779930501
4142,336.8939513770589,941.7481467968656,4211.0,4331.976856097942
4143,161.33720906287965,448.0036094308194,4211.0,4640.688250792925
4144,196.75862105307783,897.0593766504062,4211.0,4287.854247653067
4145,100.95955269973638,911.609787854102,4211.0,4371.497466185899
4146,887.5284365890807,783.7632978985672,4211.0,3782.483648395177
4147,804.4643524997908,64.05395975494008,4211.0,4625.891446761731
4148,683.7407283460856,888.2469623856572,4211.0,3748.793654107957
4149,641.9356684647278,869.5175189425046,4211.0,3797.0016063210223
4150,845.127602997947,414.9330535637777,4211.0,4161.437656447755
4151,391.0123703717181,687.2305205788492,4211.0,4271.879169000394
4152,152.1388533296492,391.88397422500043,4211.0,4686.337236465479
4153,165.32259847419573,690.9681435551399,4211.0,4360.596769894827
4154,780.9176743351393,400.91050844406107,4211.0,4228.821058883305
4155,224.74617229791684,735.2111708706084,4211.0,4305.576356719666
4156,106.88094397056479,536.7419065489653,4211.0,4543.325139488686
4157,780.712164797857,524.1944595942596,4211.0,4072.6123149473287
4158,71.83933617981094,380.8144128366912,4211.0,4704.728495759616
4159,820.7749097435309,955.5945180860137,4211.0,3687.4005747933707
4160,104.02677506823038,296.9233783925402,4211.0,4769.142353244946
4161,505.2824449430858,958.2295136321862,4211.0,4105.489983408934
4162,761.4264451505794,84.41897193012902,4211.0,4597.257096528531
4163,744.555303559913,546.2644058198482,4211.0,4084.059330858214
4164,920.8018360906169,880.0605203873429,4211.0,3764.486226573568
4165,289.1541280036187,817.5846813365628,4211.0,4158.639342000614
4166,798.250897628912,333.9049409269992,4211.0,4263.161523469787
4167,456.0541039216286,274.88758169640073,4211.0,4738.539852139923
4168,793.5887069771856,942.5903051158442,4211.0,3674.245422997533
4169,113.27043701366313,293.10831432511503,4211.0,4774.437888410315
4170,347.5388047026957,511.3262804156593,4211.0,4822.159480876701
4171,411.57511385588975,887.4415552155683,4211.0,4040.4154015351846
4172,328.46940556301496,479.26636502480176,4211.0,4838.293609440312
4173,99.5020251753437,774.154790284718,4211.0,4414.123453224585
4174,928.6516249577269,886.2557455440096,4211.0,3769.0165211376843
4175,129.1080220566025,925.0668226714471,4211.0,4346.352185977681
4176,669.7522702508905,966.6602487461429,4211.0,3842.0159179201714
4177,462.9130126449624,613.130120057501,4211.0,4849.610188115648
4178,602.379486273523,154.64021523147343,4211.0,4697.928265572714
4179,509.95242780164074,133.86992819289804,4211.0,4708.661545787809
4180,125.78315643723317,934.4979025997021,4211.0,4356.352185977681
4181,821.2478882153707,645.7308330412108,4211.0,3897.4097388994046
4182,99.61040344266544,287.9514409392972,4211.0,4779.142353244946
4183,170.7168069696157,451.4710498568329,4211.0,4650.2089345126715
4184,824.192725159343,199.67652701727454,4211.0,4515.870369678707
4185,454.82883148397354,947.6925532876177,4211.0,4093.131577168436
4186,256.76091847578573,629.130207473797,4211.0,4436.920270515442
4187,638.4116629244841,429.70055523443216,4211.0,4559.162847576313
4188,89.32169545453344,374.1306534271525,4211.0,4694.664839896688
4189,384.47581477025307,93.02843195041183,4211.0,4832.705669680567
4190,801.629821272771,401.5045590998475,4211.0,4208.135110873306
4191,117.0390053653817,283.84559914119484,4211.0,4784.437888410315
4192,452.8475566791941,577.9818180769955,4211.0,4813.503448345036
4193,770.2674906052779,136.4458801438364,4211.0,4546.3969819658005
4194,127.01005814911322,284.6059322156037,4211.0,4790.595477663724
4195,467.750918174342,428.50594616654337,4211.0,4651.977382117879
4196,57.61884804008574,711.0867381983287,4211.0,4463.808131184723
4197,78.20298442294444,547.7951311509972,4211.0,4583.997207701031
4198,375.3392745219486,88.96350485498785,4211.0,4840.016607269771
4199,185.90129475314416,951.512101838101,4211.0,4361.323430504451
4200,70.2259366396756,553.8256127788148,4211.0,4593.997207701031
4201,365.5794170351216,86.78516102610621,4211.0,4850.016607269771
4202,895.0228792470251,398.4331731364039,4211.0,4162.447582366718
4203,90.75222308372722,283.31111328615447,4211.0,4788.155703599784
4204,482.62492234625995,379.84410599410955,4211.0,4605.398306535293
4205,89.26204883138631,273.42276758539845,4211.0,4796.979695888543
4206,157.1519856668785,383.23131543307835,4211.0,4695.9499901879935
4207,391.02008537916674,127.27661473302267,4211.0,4813.115699429779
4208,449.0979012219335,234.74047510643345,4211.0,4760.755338422204
4209,961.7018173926817,374.07652411643846,4211.0,4235.392127345788
4210,514.8741228870923,961.057890236965,4211.0,4115.489983408934
4211,85.9667451127401,263.98131783433394,4211.0,4806.979695888543
4212,166.29867318643187,379.18927295190053,4211.0,4705.3544901786145
4213,340.8352291754262,465.20890983595876,4211.0,4837.983179006608
4214,698.3318251348975,133.81065510862464,4211.0,4663.295230983335
4215,82.85412145419834,289.44462701399704,4211.0,4793.848555002781
4216,906.1311387773903,931.4397680635658,4211.0,3768.8137819882413
4217,87.97848933488157,254.18576347612222,4211.0,4816.25947420888
4218,941.619566399642,202.27291881825772,4211.0,4661.164029332523
4219,298.70052642201296,855.9680435783611,4211.0,4156.4930152662955
4220,933.2024962263372,86.86610821928542,4211.0,4659.801490655631
4221,946.955264352441,210.73047918496496,4211.0,4671.164029332523
4222,319.4992669818822,474.84634083535735,4211.0,4848.293609440312
4223,596.9070964792933,197.58157188252878,4211.0,4627.174384844888
4224,678.4138643530475,269.1095698675911,4211.0,4441.515773454492
4225,757.5435669901019,906.8349549006018,4211.0,3678.8611758298575
4226,778.8608014814195,589.8213021784098,4211.0,4059.6268527330576
4227,430.5814175805924,440.8333929222878,4211.0,4722.892049040573
4228,209.62958753868165,581.5895224569579,4211.0,4467.246898709546
4229,193.7950504959598,824.6322171930285,4211.0,4273.982976657036
4230,321.7374607578263,786.9452957161167,4211.0,4157.048183572481
4231,551.027252938547,856.4433108333936,4211.0,3890.259846998781
4232,717.064981540863,48.898064435507415,4211.0,4653.600604322797
4233,594.1594576645795,157.00878047422063,4211.0,4690.9582289076425
4234,707.7285083749894,105.32498513620403,4211.0,4636.071927124193
4235,472.4098205144011,556.3528726392251,4211.0,4795.46220273976
4236,688.9628195947147,958.0009854050801,4211.0,3848.6732163601837
4237,797.7722360267571,232.54408102882223,4211.0,4486.781424543586
4238,638.3227306981638,439.700159779569,4211.0,4568.836921389083
4239,782.5246380981649,216.20507860369975,4211.0,4462.551002487303
4240,962.0338169126852,778.0748895402593,4211.0,3872.235141243554
4241,729.476359203716,214.92334253013664,4211.0,4447.120972068187
4242,914.179390945996,887.5533983595567,4211.0,3754.486226573568
4243,313.63410147570664,466.74696841614065,4211.0,4857.705501125768
4244,641.8236044679932,919.0628365123794,4211.0,3803.2278379071304
4245,913.2794158817107,736.7795863433169,4211.0,3831.278271497656
4246,233.2435396798691,740.4832432881814,4211.0,4314.332448123433
4247,356.5894968132378,82.40551099395014,4211.0,4859.880178137253
4248,86.0612912827449,244.37126646257724,4211.0,4826.25947420888
4249,124.23678475766688,944.3776158864648,4211.0,4366.267900562293
4250,451.71145733986543,225.0880492756684,4211.0,4770.755338422204
4251,897.8702917566103,929.0367562140108,4211.0,3760.2105233352754
4252,703.0793870888469,56.64973231825198,4211.0,4659.351823603784
4253,544.0812745595445,524.2127938092295,4211.0,4767.350115096995
4254,65.69818831726322,705.1940087216279,4211.0,4467.869715275547
4255,178.2400837804632,444.8831589934864,4211.0,4657.876746499361
4256,834.8679065464887,927.9702053712138,4211.0,3665.683387194314
4257,508.928840250437,123.92245270788071,4211.0,4718.661545787809
4258,694.0246055310856,966.6252722239631,4211.0,3858.5291294473022
4259,81.39739622203655,557.2711922133702,4211.0,4593.997207701031
4260,898.9322677936321,511.7032400630307,4211.0,4057.2400703500707
4261,187.28710486092214,597.139400397962,4211.0,4442.010520139435
4262,465.0573143498729,828.6134942376706,4211.0,3995.2941041388103
4263,91.29320281142999,235.8491128758357,4211.0,4834.893316557376
4264,783.9076149473302,542.3745084523382,4211.0,4054.153575062388
4265,581.3227207153623,101.02089277353771,4211.0,4710.053967291914
4266,693.7512760124755,203.06637011854852,4211.0,4481.896759052752
4267,708.3885552935446,641.515085433686,4211.0,3949.9279017911936
4268,188.13693779032997,446.3157373359809,4211.0,4667.876746499361
4269,745.0715561823146,331.76581878280854,4211.0,4319.417685767295
4270,65.06499956365504,763.0647907203365,4211.0,4444.70713278949
4271,444.828834544078,947.7003764634376,4211.0,4102.2821084207635
4272,384.1379522570619,861.6252299608644,4211.0,4058.1612063307725
4273,585.6587489335498,151.74209735576787,4211.0,4680.9582289076425
4274,90.05185437315603,225.9264592965357,4211.0,4844.893316557376
4275,934.028721464754,877.8244447455494,4211.0,3777.900790710221
4276,335.1909754426606,701.4430633230077,4211.0,4258.923538747067
4277,854.9442682433831,101.5168958155606,4211.0,4643.675183821177
4278,436.70357024470496,768.9999854710771,4211.0,4125.16488278352
4279,440.02121442600173,528.9835902476086,4211.0,4759.289648019339
4280,651.4426342220703,945.8364469040415,4211.0,3819.7794737122526
4281,603.7497056629155,293.80924206100946,4211.0,4514.512148956639
4282,60.253129348382586,554.5625759602106,4211.0,4603.180419278958
4283,653.7579311048883,936.5829874120667,4211.0,3810.2407572249467
4284,120.59086975571522,330.66467599506944,4211.0,4738.666416417904
4285,59.84199278217808,771.5924046985045,4211.0,4454.64090405672
4286,683.4248457251061,303.1390535711375,4211.0,4404.510210573735
4287,415.4644495447334,814.3987348084245,4211.0,4073.161217456997
4288,641.540122537458,449.16844313783633,4211.0,4578.836921389083
4289,837.0840080094063,668.1898157693491,4211.0,3882.4569760244913
4290,345.45553719879274,946.9152783238433,4211.0,4341.976856097942
4291,523.2259632464433,966.5575959210827,4211.0,4125.271965203323
4292,653.4146552118881,825.7317322196818,4211.0,3845.8330428106633
4293,233.664206658301,771.9619317196865,4211.0,4257.285405756543
4294,171.01418953841366,370.37088843237586,4211.0,4714.85901657267
4295,699.0480272774125,100.36018424245096,4211.0,4645.461225827005
4296,690.9127217157331,140.51564611948695,4211.0,4672.681038865853
4297,124.7915842608121,611.0713271813644,4211.0,4495.582355071508
4298,929.2647543053114,189.7558896668892,4211.0,4663.705969252335
4299,54.78461694186204,780.219278385408,4211.0,4464.64090405672
4300,179.1325195943525,364.5319915243255,4211.0,4724.836366691652
4301,259.5343984377607,657.9990037470135,4211.0,4433.134593577053
4302,388.50095733744945,83.87429478114548,4211.0,4842.705669680567
4303,173.09860104121606,728.9860080414708,4211.0,4323.101281505814
4304,603.8058348517618,334.14130408510357,4211.0,4467.002394247425
4305,908.6130277193703,860.2715927290849,4211.0,3761.764712491939
4306,201.96545806370335,712.788474946566,4211.0,4317.285640586843
4307,338.0326623611109,691.8553203426442,4211.0,4268.923538747067
4308,926.2216802580494,631.4401488848222,4211.0,4085.421752390194
4309,526.670278326295,484.8101185862587,4211.0,4739.359003681197
4310,967.6362712866807,402.8627675964479,4211.0,4230.103229336407
4311,88.26465078474621,296.56139368376023,4211.0,4784.908633556338
4312,863.9659418729137,408.582506594968,4211.0,4154.220151168476
4313,805.587823625512,238.7823973470437,4211.0,4496.781424543586
4314,340.1106795256089,518.0212752889605,4211.0,4831.519410519689
4315,656.1893584727597,300.53478642985544,4211.0,4416.653858773053
4316,551.3251512367724,394.4320673791629,4211.0,4548.756562648011
4317,776.0215873706237,515.3627845889658,4211.0,4082.6123149473287
4318,104.13986104648146,546.3588948718915,4211.0,4545.007703630728
4319,886.5054163315763,196.78358519805985,4211.0,4607.396253797902
4320,91.09883991814381,913.2730206817413,4211.0,4381.497250531837
4321,124.89323674582042,618.2734836928627,4211.0,4502.785228917676
4322,812.1513482961348,554.2217200330592,4211.0,4015.366575030752
4323,930.8919759962511,106.01476168502396,4211.0,4651.8989763659465
4324,47.66035116426915,787.236744960335,4211.0,4474.468606261844
4325,800.1086800366024,428.0770480896455,4211.0,4212.137489662437
4326,553.4611040729693,527.6796076633447,4211.0,4777.075148554135
4327,74.00488971888028,718.1698422155711,4211.0,4454.090712774982
4328,83.37677486894701,911.1808616528483,4211.0,4389.085474996819
4329,929.2819655169393,433.20000176612314,4484.0,4126.652573536559
4330,934.9240726915177,441.4563100592146,4484.0,4136.652573536559
4331,940.5661798660961,449.7126183523061,4484.0,4146.652573536559
4332,346.7806528957791,84.35142491880232,4211.0,4868.972255626043
4333,946.2082870406746,457.9689266453976,4484.0,4156.652573536559
4424,946.2082870406746,457.9689266453976,4671.0,4156.652573536559
4425,937.0797508663018,462.05179663024484,4484.0,4172.915326043411
4426,932.6415807626083,453.0906222579496,4671.0,4177.33244687012
4427,933.4955486740995,471.3874002339446,4484.0,4181.399620734406
4428,930.6936503814568,443.28217858781585,4484.0,4187.33244687012
4429,931.8492563723039,433.34917426918605,4671.0,4185.153695774135
4430,930.4779036730696,423.44365097284765,4484.0,4207.089788458313
4431,921.3490983075164,419.36138290254064,4671.0,4214.580117977859
4432,916.7479320547852,410.4827980426248,4671.0,4224.580117977859
4433,912.146765802054,401.6042131827089,4671.0,4234.580117977859
4434,907.5455995493228,392.72562832279306,4671.0,4244.580117977859
4435,897.9916685246167,389.77225703303657,4484.0,4253.029019442756
4436,893.6694844569605,380.7545674794259,4671.0,4262.906406957685
4437,889.3473003893043,371.7368779258152,4671.0,4272.906406957685
4438,885.0251163216482,362.7191883722045,4671.0,4282.906406957685
4439,880.702932253992,353.7014988185938,4671.0,4292.906406957685
4440,877.5663435258061,344.2061414714363,4484.0,4302.865520093545
4441,873.1798736520097,335.21954689694496,4671.0,4312.86082896292
4442,871.6035048735579,357.8488378869852,4484.0,4297.184360862653
4443,868.7934037782134,326.2329523224536,4671.0,4322.86082896292
4444,864.406933904417,317.2463577479623,4671.0,4332.86082896292
4445,860.0204640306206,308.25976317347096,4671.0,4342.86082896292
4446,855.6339941568242,299.2731685989796,4671.0,4352.86082896292
4447,851.2475242830278,290.2865740244883,4484.0,4362.86082896292
4448,889.6853414306928,395.34046412408003,4484.0,4262.630774097009
4449,862.3944024472675,361.74658499295447,4484.0,4307.184360862653
4450,852.6857446617266,364.1428245476019,4484.0,4317.121660567386
4451,933.5484522341857,481.387260293632,4484.0,4191.399620734406
4452,932.6507112827467,491.34688183182857,4484.0,4201.376974309745
4453,843.6106230535127,368.34308261064126,4484.0,4327.092754799217
4454,916.4262824241774,388.12851274057596,4484.0,4248.719027586635
4455,836.187189833156,375.0432795646797,4484.0,4336.895942627949
4456,826.7173377963992,378.25605132780464,4484.0,4346.679741182162
4457,818.5275470722878,383.9942851933123,4484.0,4356.679741182162
4458,808.7234842120264,382.02442442867897,4484.0,4365.063957310223
4459,851.2527206433533,280.2865753745964,4671.0,4372.346369239444
4460,800.4640758406035,387.66199246410616,4484.0,4375.063957310223
4461,793.3384851025652,394.67811365989394,4484.0,4384.984149296202
4462,783.3701384492972,393.8830885028827,4484.0,4393.254744304237
4463,932.894974896844,501.34389815105243,4484.0,4211.366954737789
4464,922.9056704207852,380.5115887427002,4484.0,4258.719027586635
4465,773.6359439887993,396.17338503504016,4484.0,4403.254744304237
4466,766.7106990307993,403.3873286355749,4484.0,4412.43461662494
4467,852.7333332809428,270.39679346509956,4671.0,4382.346369239444
4468,759.4991494525184,410.31506655498237,4484.0,4422.43461662494
4469,850.0672629651831,260.7587402866083,4484.0,4391.910153462605
4470,751.7182854547196,404.03349386593715,4484.0,4427.440948433252
4471,741.761682737532,404.9641185658528,4484.0,4437.440948433252
4472,734.9305747223716,412.26726605753134,4484.0,4446.139136477446
4473,726.1766928869007,407.4330595238165,4484.0,4453.220288663381
4474,716.9373299977976,403.60759570834716,4484.0,4463.220288663381
4475,707.9629356386915,408.01897257812874,4484.0,4471.443467508026
4476,698.7609765218249,404.1043910664578,4484.0,4481.403430067202
4477,691.8686719646696,411.3498129238389,4484.0,4487.878789854045
4478,684.8127503577574,404.26363128087286,4484.0,4495.352565186265
4479,678.7944026628719,396.27742498354576,4484.0,4505.352565186265
4480,686.376347219249,419.7065089749611,4484.0,4497.878789854045
4481,682.8381016485092,429.05962707969707,4484.0,4507.758143909701
4482,668.8466768722777,395.25627289147116,4484.0,4513.68417743666
4483,659.5585236080321,398.96170254805395,4484.0,4523.68417743666
4484,677.2651465807668,437.3627693651769,4484.0,4517.747295284545
4485,650.1028269670987,402.2158999966795,4484.0,4533.678384565512
4486,640.6275632237318,399.01912396548227,4484.0,4542.615224906125
4487,637.4208130631541,389.5472311552972,4484.0,4551.604026726183
4488,684.0958085454655,444.66633405127493,4484.0,4523.415446651085
4489,935.2207702340662,511.0696719531391,4484.0,4221.266510583437
4490,935.1144318030687,521.0691065440594,4484.0,4231.216635720267
4491,640.0137265827575,379.8892396725997,4484.0,4561.604026726183
4492,855.4999955701659,321.7923944294959,4484.0,4336.876293856619
4493,631.8627721643627,403.8335229607466,4484.0,4551.990028491186
4494,679.0575917865858,453.30441091424296,4484.0,4533.415446651085
4495,931.5487387140689,530.4117952788434,4484.0,4240.954109477934
4496,621.8829091585142,403.19922462045514,4484.0,4561.820310105373
4497,854.0630910482753,251.59176925303504,4671.0,4401.198350337889
4498,636.4903711152352,370.53050224442694,4484.0,4570.643504153045
4499,612.7744848451246,407.32676705236946,4484.0,4571.395323311555
4500,859.3748833633873,243.11917446742675,4671.0,4388.721835637947
4501,627.8723855019078,365.45799556937146,4484.0,4580.463320711073
4502,863.7003794614603,234.10307312008402,4484.0,4421.166620678347
4503,855.8225308985413,227.94356810590352,4671.0,4426.784184819058
4504,619.2441716238886,360.402906522168,4484.0,4590.463320711073
4505,847.9446823356224,221.78406309172303,4671.0,4436.784184819058
4506,840.0668337727034,215.62455807754253,4671.0,4446.784184819058
4507,832.1889852097844,209.46505306336203,4671.0,4456.784184819058
4508,824.3111366468654,203.30554804918154,4671.0,4466.784184819058
4509,816.4332880839464,197.14604303500104,4671.0,4476.784184819058
4510,808.5554395210274,190.98653802082055,4671.0,4461.525871620307
4511,800.6775909581083,184.82703300664008,4671.0,4471.525871620307
4572,800.6775909581083,184.82703300664008,4671.0,4471.525871620307
4512,800.6775909581083,184.82703300664008,0.0,4496.784184819058
4559,544.8476585500191,400.4197068795424,0.0,4831.342334239447
4571,503.78337964254325,491.5993372681823,0.0,4931.342334239447


==> imgs/best_MEDIUM_run/visited_goals_1.csv <==
Indice,X,Y,Reward
15,392,555,38
2,600,547,272
18,612,671,270
11,398,749,138
24,405,873,297
22,332,896,55
5,132,796,282
6,81,606,224
23,55,632,219
3,45,487,16
20,26,445,120
1,230,458,166
4,180,273,288
17,37,969,234
13,454,317,126
7,446,249,123
21,410,199,168
12,504,99,294
14,639,380,198
16,693,443,150
9,804,685,271
0,818,551,102
8,808,901,160
19,950,464,273
10,799,183,187

